Random-link matching problems on random regular graphs

We study the random-link matching problem on random regular graphs, alongside with two relaxed versions of the problem, namely the fractional matching and the so-called "loopy" fractional matching. We estimated the asymptotic average optimal cost using the cavity method. Moreover, we also study the finite-size corrections due to rare topological structures appearing in the graph at large sizes. We estimate these contributions using the cavity approach, and we compare our results with the output of numerical simulations. The analysis also clarifies the meaning of the finite-size contributions appearing in the fully-connected version of the problem, that has been already analyzed in the literature.

==> Figure/costo.dat <==
#z	E	dE
3	0.83789	0.00002
4	0.82894	0.00002
5	0.82607	0.00001
6	0.82474	0.00001
7	0.82407	0.00002
8	0.82365	0.00002
9	0.82336	0.00001
10	0.82314	0.00002
20	0.82259	0.00001


==> Figure/costonum.dat <==
#z	E	dE
3	0.8378	0.0001
4	0.8291	0.0005


==> Figure/pz10.dat <==
IstogrammaG10Z  -23.9 2.08333e-09
IstogrammaG10Z  -23.2 2.08333e-09
IstogrammaG10Z  -22.9 2.08333e-09
IstogrammaG10Z  -22.6 2.08333e-09
IstogrammaG10Z  -22.5 4.16667e-09
IstogrammaG10Z  -22.4 2.08333e-09
IstogrammaG10Z  -22.1 2.08333e-09
IstogrammaG10Z  -21.9 4.16667e-09
IstogrammaG10Z  -21.8 8.33333e-09
IstogrammaG10Z  -21.7 4.16667e-09
IstogrammaG10Z  -21.6 6.25e-09
IstogrammaG10Z  -21.2 4.16667e-09
IstogrammaG10Z  -21.1 6.25e-09
IstogrammaG10Z  -21 4.16667e-09
IstogrammaG10Z  -20.9 8.33333e-09
IstogrammaG10Z  -20.8 6.25e-09
IstogrammaG10Z  -20.7 1.25e-08
IstogrammaG10Z  -20.6 1.45833e-08
IstogrammaG10Z  -20.4 8.33333e-09
IstogrammaG10Z  -20.3 8.33333e-09
IstogrammaG10Z  -20.2 8.33333e-09
IstogrammaG10Z  -20.1 1.04167e-08
IstogrammaG10Z  -20 8.33333e-09
IstogrammaG10Z  -19.9 1.875e-08
IstogrammaG10Z  -19.8 1.25e-08
IstogrammaG10Z  -19.7 1.66667e-08
IstogrammaG10Z  -19.6 2.70833e-08
IstogrammaG10Z  -19.5 2.5e-08
IstogrammaG10Z  -19.4 2.29167e-08
IstogrammaG10Z  -19.3 4.16667e-08
IstogrammaG10Z  -19.2 3.33333e-08
IstogrammaG10Z  -19.1 4.16667e-08
IstogrammaG10Z  -19 4.58333e-08
IstogrammaG10Z  -18.9 3.54167e-08
IstogrammaG10Z  -18.8 3.125e-08
IstogrammaG10Z  -18.7 4.375e-08
IstogrammaG10Z  -18.6 3.54167e-08
IstogrammaG10Z  -18.5 4.16667e-08
IstogrammaG10Z  -18.4 6.04167e-08
IstogrammaG10Z  -18.3 5.625e-08
IstogrammaG10Z  -18.2 5.625e-08
IstogrammaG10Z  -18.1 1.10417e-07
IstogrammaG10Z  -18 7.29167e-08
IstogrammaG10Z  -17.9 8.125e-08
IstogrammaG10Z  -17.8 8.75e-08
IstogrammaG10Z  -17.7 1.0625e-07
IstogrammaG10Z  -17.6 1.22917e-07
IstogrammaG10Z  -17.5 1.52083e-07
IstogrammaG10Z  -17.4 1.35417e-07
IstogrammaG10Z  -17.3 1.3125e-07
IstogrammaG10Z  -17.2 2.08333e-07
IstogrammaG10Z  -17.1 2e-07
IstogrammaG10Z  -17 2.27083e-07
IstogrammaG10Z  -16.9 2.5625e-07
IstogrammaG10Z  -16.8 2.10417e-07
IstogrammaG10Z  -16.7 2.79167e-07
IstogrammaG10Z  -16.6 2.97917e-07
IstogrammaG10Z  -16.5 2.89583e-07
IstogrammaG10Z  -16.4 3.41667e-07
IstogrammaG10Z  -16.3 3.72917e-07
IstogrammaG10Z  -16.2 3.77083e-07
IstogrammaG10Z  -16.1 5.125e-07
IstogrammaG10Z  -16 4.9375e-07
IstogrammaG10Z  -15.9 5.97917e-07
IstogrammaG10Z  -15.8 6.08333e-07
IstogrammaG10Z  -15.7 5.8125e-07
IstogrammaG10Z  -15.6 6.91667e-07
IstogrammaG10Z  -15.5 7.91667e-07
IstogrammaG10Z  -15.4 8.6875e-07
IstogrammaG10Z  -15.3 9.83333e-07
IstogrammaG10Z  -15.2 1.06875e-06
IstogrammaG10Z  -15.1 1.07917e-06
IstogrammaG10Z  -15 1.30625e-06
IstogrammaG10Z  -14.9 1.32292e-06
IstogrammaG10Z  -14.8 1.5e-06
IstogrammaG10Z  -14.7 1.74792e-06
IstogrammaG10Z  -14.6 1.77292e-06
IstogrammaG10Z  -14.5 1.89375e-06
IstogrammaG10Z  -14.4 2.16458e-06
IstogrammaG10Z  -14.3 2.3875e-06
IstogrammaG10Z  -14.2 2.56458e-06
IstogrammaG10Z  -14.1 2.96875e-06
IstogrammaG10Z  -14 3.20417e-06
IstogrammaG10Z  -13.9 3.42083e-06
IstogrammaG10Z  -13.8 3.83542e-06
IstogrammaG10Z  -13.7 3.94167e-06
IstogrammaG10Z  -13.6 4.325e-06
IstogrammaG10Z  -13.5 5.00208e-06
IstogrammaG10Z  -13.4 5.53958e-06
IstogrammaG10Z  -13.3 5.875e-06
IstogrammaG10Z  -13.2 6.24583e-06
IstogrammaG10Z  -13.1 7.14167e-06
IstogrammaG10Z  -13 7.53125e-06
IstogrammaG10Z  -12.9 8.54375e-06
IstogrammaG10Z  -12.8 9.35625e-06
IstogrammaG10Z  -12.7 9.75833e-06
IstogrammaG10Z  -12.6 1.10313e-05
IstogrammaG10Z  -12.5 1.19708e-05
IstogrammaG10Z  -12.4 1.34083e-05
IstogrammaG10Z  -12.3 1.485e-05
IstogrammaG10Z  -12.2 1.60667e-05
IstogrammaG10Z  -12.1 1.72896e-05
IstogrammaG10Z  -12 1.87812e-05
IstogrammaG10Z  -11.9 2.06479e-05
IstogrammaG10Z  -11.8 2.26375e-05
IstogrammaG10Z  -11.7 2.51958e-05
IstogrammaG10Z  -11.6 2.69812e-05
IstogrammaG10Z  -11.5 3.02146e-05
IstogrammaG10Z  -11.4 3.27917e-05
IstogrammaG10Z  -11.3 3.63187e-05
IstogrammaG10Z  -11.2 3.89417e-05
IstogrammaG10Z  -11.1 4.30187e-05
IstogrammaG10Z  -11 4.65958e-05
IstogrammaG10Z  -10.9 5.15208e-05
IstogrammaG10Z  -10.8 5.55771e-05
IstogrammaG10Z  -10.7 6.14313e-05
IstogrammaG10Z  -10.6 6.61083e-05
IstogrammaG10Z  -10.5 7.45208e-05
IstogrammaG10Z  -10.4 8.075e-05
IstogrammaG10Z  -10.3 8.81604e-05
IstogrammaG10Z  -10.2 9.64396e-05
IstogrammaG10Z  -10.1 0.000106115
IstogrammaG10Z  -10 0.000115317
IstogrammaG10Z  -9.9 0.00012574
IstogrammaG10Z  -9.8 0.000138733
IstogrammaG10Z  -9.7 0.000150694
IstogrammaG10Z  -9.6 0.000164604
IstogrammaG10Z  -9.5 0.0001816
IstogrammaG10Z  -9.4 0.000197379
IstogrammaG10Z  -9.3 0.000216119
IstogrammaG10Z  -9.2 0.000236323
IstogrammaG10Z  -9.1 0.000259725
IstogrammaG10Z  -9 0.000283496
IstogrammaG10Z  -8.9 0.000309815
IstogrammaG10Z  -8.8 0.00034011
IstogrammaG10Z  -8.7 0.000372833
IstogrammaG10Z  -8.6 0.000406983
IstogrammaG10Z  -8.5 0.000446102
IstogrammaG10Z  -8.4 0.000485775
IstogrammaG10Z  -8.3 0.000533465
IstogrammaG10Z  -8.2 0.000583006
IstogrammaG10Z  -8.1 0.000635948
IstogrammaG10Z  -8 0.000698535
IstogrammaG10Z  -7.9 0.000763696
IstogrammaG10Z  -7.8 0.000836067
IstogrammaG10Z  -7.7 0.000913583
IstogrammaG10Z  -7.6 0.00099865
IstogrammaG10Z  -7.5 0.00109568
IstogrammaG10Z  -7.4 0.00119445
IstogrammaG10Z  -7.3 0.00131047
IstogrammaG10Z  -7.2 0.00143036
IstogrammaG10Z  -7.1 0.0015662
IstogrammaG10Z  -7 0.00171228
IstogrammaG10Z  -6.9 0.00187341
IstogrammaG10Z  -6.8 0.00204973
IstogrammaG10Z  -6.7 0.00223587
IstogrammaG10Z  -6.6 0.00244689
IstogrammaG10Z  -6.5 0.002678
IstogrammaG10Z  -6.4 0.00292908
IstogrammaG10Z  -6.3 0.00319415
IstogrammaG10Z  -6.2 0.00349354
IstogrammaG10Z  -6.1 0.00382239
IstogrammaG10Z  -6 0.0041775
IstogrammaG10Z  -5.9 0.00456293
IstogrammaG10Z  -5.8 0.00498635
IstogrammaG10Z  -5.7 0.00544539
IstogrammaG10Z  -5.6 0.00595148
IstogrammaG10Z  -5.5 0.00649393
IstogrammaG10Z  -5.4 0.00710142
IstogrammaG10Z  -5.3 0.00774941
IstogrammaG10Z  -5.2 0.00845771
IstogrammaG10Z  -5.1 0.00923054
IstogrammaG10Z  -5 0.0100827
IstogrammaG10Z  -4.9 0.0109958
IstogrammaG10Z  -4.8 0.0119973
IstogrammaG10Z  -4.7 0.013084
IstogrammaG10Z  -4.6 0.0142708
IstogrammaG10Z  -4.5 0.0155481
IstogrammaG10Z  -4.4 0.0169487
IstogrammaG10Z  -4.3 0.0184653
IstogrammaG10Z  -4.2 0.0201083
IstogrammaG10Z  -4.1 0.0218733
IstogrammaG10Z  -4 0.023809
IstogrammaG10Z  -3.9 0.0258873
IstogrammaG10Z  -3.8 0.0281282
IstogrammaG10Z  -3.7 0.0305601
IstogrammaG10Z  -3.6 0.0331662
IstogrammaG10Z  -3.5 0.0359677
IstogrammaG10Z  -3.4 0.0390098
IstogrammaG10Z  -3.3 0.0422427
IstogrammaG10Z  -3.2 0.0457294
IstogrammaG10Z  -3.1 0.0494163
IstogrammaG10Z  -3 0.0534087
IstogrammaG10Z  -2.9 0.0576531
IstogrammaG10Z  -2.8 0.0621188
IstogrammaG10Z  -2.7 0.0669021
IstogrammaG10Z  -2.6 0.0719592
IstogrammaG10Z  -2.5 0.0772437
IstogrammaG10Z  -2.4 0.0828845
IstogrammaG10Z  -2.3 0.0887402
IstogrammaG10Z  -2.2 0.0948549
IstogrammaG10Z  -2.1 0.101241
IstogrammaG10Z  -2 0.107815
IstogrammaG10Z  -1.9 0.114653
IstogrammaG10Z  -1.8 0.121604
IstogrammaG10Z  -1.7 0.128719
IstogrammaG10Z  -1.6 0.135935
IstogrammaG10Z  -1.5 0.143205
IstogrammaG10Z  -1.4 0.150523
IstogrammaG10Z  -1.3 0.157731
IstogrammaG10Z  -1.2 0.164838
IstogrammaG10Z  -1.1 0.171857
IstogrammaG10Z  -1 0.178541
IstogrammaG10Z  -0.9 0.184913
IstogrammaG10Z  -0.8 0.190929
IstogrammaG10Z  -0.7 0.196445
IstogrammaG10Z  -0.6 0.201506
IstogrammaG10Z  -0.5 0.205895
IstogrammaG10Z  -0.4 0.209679
IstogrammaG10Z  -0.3 0.212768
IstogrammaG10Z  -0.2 0.215079
IstogrammaG10Z  -0.1 0.216706
IstogrammaG10Z  0 0.217457
IstogrammaG10Z  0.1 0.217404
IstogrammaG10Z  0.2 0.216602
IstogrammaG10Z  0.3 0.214989
IstogrammaG10Z  0.4 0.212552
IstogrammaG10Z  0.5 0.209394
IstogrammaG10Z  0.6 0.205568
IstogrammaG10Z  0.7 0.2011
IstogrammaG10Z  0.8 0.196082
IstogrammaG10Z  0.9 0.190496
IstogrammaG10Z  1 0.184509
IstogrammaG10Z  1.1 0.178109
IstogrammaG10Z  1.2 0.171432
IstogrammaG10Z  1.3 0.164464
IstogrammaG10Z  1.4 0.157402
IstogrammaG10Z  1.5 0.150209
IstogrammaG10Z  1.6 0.142938
IstogrammaG10Z  1.7 0.1357
IstogrammaG10Z  1.8 0.128512
IstogrammaG10Z  1.9 0.121453
IstogrammaG10Z  2 0.114512
IstogrammaG10Z  2.1 0.107778
IstogrammaG10Z  2.2 0.101187
IstogrammaG10Z  2.3 0.0948819
IstogrammaG10Z  2.4 0.0887789
IstogrammaG10Z  2.5 0.0829498
IstogrammaG10Z  2.6 0.0773614
IstogrammaG10Z  2.7 0.0720633
IstogrammaG10Z  2.8 0.0670288
IstogrammaG10Z  2.9 0.0623019
IstogrammaG10Z  3 0.0578255
IstogrammaG10Z  3.1 0.0536089
IstogrammaG10Z  3.2 0.0496242
IstogrammaG10Z  3.3 0.0459273
IstogrammaG10Z  3.4 0.0424416
IstogrammaG10Z  3.5 0.0392042
IstogrammaG10Z  3.6 0.0361616
IstogrammaG10Z  3.7 0.0333679
IstogrammaG10Z  3.8 0.0307587
IstogrammaG10Z  3.9 0.0283216
IstogrammaG10Z  4 0.0260774
IstogrammaG10Z  4.1 0.0239817
IstogrammaG10Z  4.2 0.0220531
IstogrammaG10Z  4.3 0.0202748
IstogrammaG10Z  4.4 0.0186236
IstogrammaG10Z  4.5 0.0171107
IstogrammaG10Z  4.6 0.0157048
IstogrammaG10Z  4.7 0.0144062
IstogrammaG10Z  4.8 0.0132279
IstogrammaG10Z  4.9 0.0121226
IstogrammaG10Z  5 0.0111195
IstogrammaG10Z  5.1 0.0101882
IstogrammaG10Z  5.2 0.0093408
IstogrammaG10Z  5.3 0.00855183
IstogrammaG10Z  5.4 0.00784233
IstogrammaG10Z  5.5 0.00718592
IstogrammaG10Z  5.6 0.00657311
IstogrammaG10Z  5.7 0.00601996
IstogrammaG10Z  5.8 0.00552029
IstogrammaG10Z  5.9 0.0050491
IstogrammaG10Z  6 0.00461885
IstogrammaG10Z  6.1 0.00423179
IstogrammaG10Z  6.2 0.00387088
IstogrammaG10Z  6.3 0.00354244
IstogrammaG10Z  6.4 0.00323916
IstogrammaG10Z  6.5 0.00296302
IstogrammaG10Z  6.6 0.00271117
IstogrammaG10Z  6.7 0.0024799
IstogrammaG10Z  6.8 0.00226634
IstogrammaG10Z  6.9 0.00207537
IstogrammaG10Z  7 0.00190045
IstogrammaG10Z  7.1 0.00173581
IstogrammaG10Z  7.2 0.00158544
IstogrammaG10Z  7.3 0.00145293
IstogrammaG10Z  7.4 0.00132505
IstogrammaG10Z  7.5 0.00121431
IstogrammaG10Z  7.6 0.00111039
IstogrammaG10Z  7.7 0.00101276
IstogrammaG10Z  7.8 0.000929748
IstogrammaG10Z  7.9 0.000847425
IstogrammaG10Z  8 0.000775017
IstogrammaG10Z  8.1 0.000706554
IstogrammaG10Z  8.2 0.00064435
IstogrammaG10Z  8.3 0.000592256
IstogrammaG10Z  8.4 0.000541379
IstogrammaG10Z  8.5 0.000493131
IstogrammaG10Z  8.6 0.000451698
IstogrammaG10Z  8.7 0.000414488
IstogrammaG10Z  8.8 0.000378162
IstogrammaG10Z  8.9 0.000345329
IstogrammaG10Z  9 0.000315477
IstogrammaG10Z  9.1 0.000288533
IstogrammaG10Z  9.2 0.000263906
IstogrammaG10Z  9.3 0.000240748
IstogrammaG10Z  9.4 0.000219863
IstogrammaG10Z  9.5 0.000200319
IstogrammaG10Z  9.6 0.00018421
IstogrammaG10Z  9.7 0.000167475
IstogrammaG10Z  9.8 0.000155277
IstogrammaG10Z  9.9 0.000139779
IstogrammaG10Z  10 0.000128248
IstogrammaG10Z  10.1 0.000116879
IstogrammaG10Z  10.2 0.000106717
IstogrammaG10Z  10.3 9.79292e-05
IstogrammaG10Z  10.4 9.00521e-05
IstogrammaG10Z  10.5 8.25708e-05
IstogrammaG10Z  10.6 7.52729e-05
IstogrammaG10Z  10.7 6.82604e-05
IstogrammaG10Z  10.8 6.29625e-05
IstogrammaG10Z  10.9 5.65583e-05
IstogrammaG10Z  11 5.23542e-05
IstogrammaG10Z  11.1 4.73563e-05
IstogrammaG10Z  11.2 4.36792e-05
IstogrammaG10Z  11.3 3.96896e-05
IstogrammaG10Z  11.4 3.65646e-05
IstogrammaG10Z  11.5 3.33417e-05
IstogrammaG10Z  11.6 3.03896e-05
IstogrammaG10Z  11.7 2.79396e-05
IstogrammaG10Z  11.8 2.58958e-05
IstogrammaG10Z  11.9 2.31521e-05
IstogrammaG10Z  12 2.12125e-05
IstogrammaG10Z  12.1 1.90687e-05
IstogrammaG10Z  12.2 1.76687e-05
IstogrammaG10Z  12.3 1.61854e-05
IstogrammaG10Z  12.4 1.47458e-05
IstogrammaG10Z  12.5 1.34813e-05
IstogrammaG10Z  12.6 1.24313e-05
IstogrammaG10Z  12.7 1.12042e-05
IstogrammaG10Z  12.8 1.03271e-05
IstogrammaG10Z  12.9 9.29167e-06
IstogrammaG10Z  13 8.725e-06
IstogrammaG10Z  13.1 7.93125e-06
IstogrammaG10Z  13.2 6.98958e-06
IstogrammaG10Z  13.3 6.49583e-06
IstogrammaG10Z  13.4 6.0375e-06
IstogrammaG10Z  13.5 5.46667e-06
IstogrammaG10Z  13.6 4.95e-06
IstogrammaG10Z  13.7 4.66875e-06
IstogrammaG10Z  13.8 4.275e-06
IstogrammaG10Z  13.9 3.875e-06
IstogrammaG10Z  14 3.48125e-06
IstogrammaG10Z  14.1 3.24792e-06
IstogrammaG10Z  14.2 2.8875e-06
IstogrammaG10Z  14.3 2.64583e-06
IstogrammaG10Z  14.4 2.41667e-06
IstogrammaG10Z  14.5 2.1375e-06
IstogrammaG10Z  14.6 2.08125e-06
IstogrammaG10Z  14.7 1.73542e-06
IstogrammaG10Z  14.8 1.81458e-06
IstogrammaG10Z  14.9 1.46042e-06
IstogrammaG10Z  15 1.39583e-06
IstogrammaG10Z  15.1 1.28333e-06
IstogrammaG10Z  15.2 1.23958e-06
IstogrammaG10Z  15.3 1.13958e-06
IstogrammaG10Z  15.4 1.04583e-06
IstogrammaG10Z  15.5 9.1875e-07
IstogrammaG10Z  15.6 8.0625e-07
IstogrammaG10Z  15.7 6.6875e-07
IstogrammaG10Z  15.8 7.5e-07
IstogrammaG10Z  15.9 5.89583e-07
IstogrammaG10Z  16 5.58333e-07
IstogrammaG10Z  16.1 5.3125e-07
IstogrammaG10Z  16.2 4.89583e-07
IstogrammaG10Z  16.3 3.60417e-07
IstogrammaG10Z  16.4 3.77083e-07
IstogrammaG10Z  16.5 3.66667e-07
IstogrammaG10Z  16.6 3.875e-07
IstogrammaG10Z  16.7 2.89583e-07
IstogrammaG10Z  16.8 3.0625e-07
IstogrammaG10Z  16.9 2.27083e-07
IstogrammaG10Z  17 2.47917e-07
IstogrammaG10Z  17.1 2.125e-07
IstogrammaG10Z  17.2 1.77083e-07
IstogrammaG10Z  17.3 1.91667e-07
IstogrammaG10Z  17.4 1.4375e-07
IstogrammaG10Z  17.5 1.6875e-07
IstogrammaG10Z  17.6 1.5e-07
IstogrammaG10Z  17.7 1.14583e-07
IstogrammaG10Z  17.8 9.16667e-08
IstogrammaG10Z  17.9 1.10417e-07
IstogrammaG10Z  18 9.375e-08
IstogrammaG10Z  18.1 6.25e-08
IstogrammaG10Z  18.2 1.02083e-07
IstogrammaG10Z  18.3 7.91667e-08
IstogrammaG10Z  18.4 4.16667e-08
IstogrammaG10Z  18.5 6.04167e-08
IstogrammaG10Z  18.6 6.25e-08
IstogrammaG10Z  18.7 5.20833e-08
IstogrammaG10Z  18.8 4.16667e-08
IstogrammaG10Z  18.9 1.875e-08
IstogrammaG10Z  19 3.95833e-08
IstogrammaG10Z  19.1 2.91667e-08
IstogrammaG10Z  19.2 2.91667e-08
IstogrammaG10Z  19.3 1.66667e-08
IstogrammaG10Z  19.4 3.95833e-08
IstogrammaG10Z  19.5 2.5e-08
IstogrammaG10Z  19.6 3.75e-08
IstogrammaG10Z  19.7 2.91667e-08
IstogrammaG10Z  19.8 1.875e-08
IstogrammaG10Z  19.9 4.16667e-09
IstogrammaG10Z  20 1.25e-08
IstogrammaG10Z  20.1 6.25e-09
IstogrammaG10Z  20.2 8.33333e-09
IstogrammaG10Z  20.3 1.875e-08
IstogrammaG10Z  20.4 1.45833e-08
IstogrammaG10Z  20.5 1.25e-08
IstogrammaG10Z  20.6 1.04167e-08
IstogrammaG10Z  20.7 4.16667e-09
IstogrammaG10Z  20.8 1.04167e-08
IstogrammaG10Z  20.9 1.45833e-08
IstogrammaG10Z  21 4.16667e-09
IstogrammaG10Z  21.1 2.08333e-09
IstogrammaG10Z  21.2 1.04167e-08
IstogrammaG10Z  21.3 1.25e-08
IstogrammaG10Z  21.4 4.16667e-09
IstogrammaG10Z  21.5 8.33333e-09
IstogrammaG10Z  21.6 2.08333e-09
IstogrammaG10Z  21.7 2.08333e-09
IstogrammaG10Z  21.8 2.08333e-09
IstogrammaG10Z  22.1 4.16667e-09
IstogrammaG10Z  22.2 6.25e-09
IstogrammaG10Z  22.3 2.08333e-09
IstogrammaG10Z  22.5 2.08333e-09
IstogrammaG10Z  22.7 2.08333e-09
IstogrammaG10Z  23 2.08333e-09
IstogrammaG10Z  23.1 2.08333e-09
IstogrammaG10Z  23.7 2.08333e-09
IstogrammaG10Z  24.2 2.08333e-09


==> Figure/pz3.dat <==
IstogrammaG3Z  -34.8 2.08333e-09
IstogrammaG3Z  -33.6 2.08333e-09
IstogrammaG3Z  -33 2.08333e-09
IstogrammaG3Z  -32.8 4.16667e-09
IstogrammaG3Z  -32.3 2.08333e-09
IstogrammaG3Z  -32 2.08333e-09
IstogrammaG3Z  -31.9 4.16667e-09
IstogrammaG3Z  -31.8 2.08333e-09
IstogrammaG3Z  -31.7 8.33333e-09
IstogrammaG3Z  -31.5 4.16667e-09
IstogrammaG3Z  -31.3 6.25e-09
IstogrammaG3Z  -31.2 2.08333e-09
IstogrammaG3Z  -31 2.08333e-09
IstogrammaG3Z  -30.9 2.08333e-09
IstogrammaG3Z  -30.8 4.16667e-09
IstogrammaG3Z  -30.7 2.08333e-09
IstogrammaG3Z  -30.6 2.08333e-09
IstogrammaG3Z  -30.5 4.16667e-09
IstogrammaG3Z  -30.4 4.16667e-09
IstogrammaG3Z  -30.3 2.08333e-09
IstogrammaG3Z  -30.2 6.25e-09
IstogrammaG3Z  -30.1 4.16667e-09
IstogrammaG3Z  -30 4.16667e-09
IstogrammaG3Z  -29.8 2.08333e-09
IstogrammaG3Z  -29.6 2.08333e-09
IstogrammaG3Z  -29.5 6.25e-09
IstogrammaG3Z  -29.4 6.25e-09
IstogrammaG3Z  -29.3 2.08333e-09
IstogrammaG3Z  -29.2 2.08333e-09
IstogrammaG3Z  -29.1 4.16667e-09
IstogrammaG3Z  -29 6.25e-09
IstogrammaG3Z  -28.9 8.33333e-09
IstogrammaG3Z  -28.8 6.25e-09
IstogrammaG3Z  -28.7 1.04167e-08
IstogrammaG3Z  -28.6 6.25e-09
IstogrammaG3Z  -28.5 1.04167e-08
IstogrammaG3Z  -28.4 6.25e-09
IstogrammaG3Z  -28.3 8.33333e-09
IstogrammaG3Z  -28.2 1.04167e-08
IstogrammaG3Z  -28.1 8.33333e-09
IstogrammaG3Z  -28 2.08333e-09
IstogrammaG3Z  -27.9 1.04167e-08
IstogrammaG3Z  -27.8 1.66667e-08
IstogrammaG3Z  -27.7 8.33333e-09
IstogrammaG3Z  -27.6 1.45833e-08
IstogrammaG3Z  -27.5 4.16667e-09
IstogrammaG3Z  -27.4 2.08333e-08
IstogrammaG3Z  -27.3 1.45833e-08
IstogrammaG3Z  -27.2 8.33333e-09
IstogrammaG3Z  -27.1 2.70833e-08
IstogrammaG3Z  -27 1.875e-08
IstogrammaG3Z  -26.9 3.125e-08
IstogrammaG3Z  -26.8 1.875e-08
IstogrammaG3Z  -26.7 3.33333e-08
IstogrammaG3Z  -26.6 2.5e-08
IstogrammaG3Z  -26.5 3.33333e-08
IstogrammaG3Z  -26.4 3.125e-08
IstogrammaG3Z  -26.3 3.54167e-08
IstogrammaG3Z  -26.2 2.91667e-08
IstogrammaG3Z  -26.1 4.58333e-08
IstogrammaG3Z  -26 4.58333e-08
IstogrammaG3Z  -25.9 5.20833e-08
IstogrammaG3Z  -25.8 4.16667e-08
IstogrammaG3Z  -25.7 3.95833e-08
IstogrammaG3Z  -25.6 4.16667e-08
IstogrammaG3Z  -25.5 5.625e-08
IstogrammaG3Z  -25.4 5.625e-08
IstogrammaG3Z  -25.3 5.41667e-08
IstogrammaG3Z  -25.2 6.25e-08
IstogrammaG3Z  -25.1 9.16667e-08
IstogrammaG3Z  -25 7.5e-08
IstogrammaG3Z  -24.9 7.08333e-08
IstogrammaG3Z  -24.8 9.16667e-08
IstogrammaG3Z  -24.7 8.95833e-08
IstogrammaG3Z  -24.6 1e-07
IstogrammaG3Z  -24.5 1.125e-07
IstogrammaG3Z  -24.4 1.125e-07
IstogrammaG3Z  -24.3 1.27083e-07
IstogrammaG3Z  -24.2 1.35417e-07
IstogrammaG3Z  -24.1 1.91667e-07
IstogrammaG3Z  -24 1.5e-07
IstogrammaG3Z  -23.9 1.625e-07
IstogrammaG3Z  -23.8 1.875e-07
IstogrammaG3Z  -23.7 1.83333e-07
IstogrammaG3Z  -23.6 1.95833e-07
IstogrammaG3Z  -23.5 1.83333e-07
IstogrammaG3Z  -23.4 2.10417e-07
IstogrammaG3Z  -23.3 2.1875e-07
IstogrammaG3Z  -23.2 2.79167e-07
IstogrammaG3Z  -23.1 2.85417e-07
IstogrammaG3Z  -23 2.5625e-07
IstogrammaG3Z  -22.9 3.0625e-07
IstogrammaG3Z  -22.8 3.58333e-07
IstogrammaG3Z  -22.7 3.54167e-07
IstogrammaG3Z  -22.6 4.0625e-07
IstogrammaG3Z  -22.5 3.6875e-07
IstogrammaG3Z  -22.4 4.35417e-07
IstogrammaG3Z  -22.3 4.85417e-07
IstogrammaG3Z  -22.2 5.60417e-07
IstogrammaG3Z  -22.1 4.97917e-07
IstogrammaG3Z  -22 5.5e-07
IstogrammaG3Z  -21.9 5.5e-07
IstogrammaG3Z  -21.8 6.39583e-07
IstogrammaG3Z  -21.7 6.89583e-07
IstogrammaG3Z  -21.6 6.79167e-07
IstogrammaG3Z  -21.5 7.4375e-07
IstogrammaG3Z  -21.4 7.9375e-07
IstogrammaG3Z  -21.3 8.79167e-07
IstogrammaG3Z  -21.2 9.625e-07
IstogrammaG3Z  -21.1 1.04583e-06
IstogrammaG3Z  -21 1.13125e-06
IstogrammaG3Z  -20.9 1.19583e-06
IstogrammaG3Z  -20.8 1.25e-06
IstogrammaG3Z  -20.7 1.25417e-06
IstogrammaG3Z  -20.6 1.37083e-06
IstogrammaG3Z  -20.5 1.64375e-06
IstogrammaG3Z  -20.4 1.75208e-06
IstogrammaG3Z  -20.3 1.89167e-06
IstogrammaG3Z  -20.2 1.85833e-06
IstogrammaG3Z  -20.1 2.08125e-06
IstogrammaG3Z  -20 2.13125e-06
IstogrammaG3Z  -19.9 2.21875e-06
IstogrammaG3Z  -19.8 2.5e-06
IstogrammaG3Z  -19.7 2.64583e-06
IstogrammaG3Z  -19.6 2.79792e-06
IstogrammaG3Z  -19.5 3.04792e-06
IstogrammaG3Z  -19.4 3.27083e-06
IstogrammaG3Z  -19.3 3.4e-06
IstogrammaG3Z  -19.2 3.56458e-06
IstogrammaG3Z  -19.1 3.99167e-06
IstogrammaG3Z  -19 4.17708e-06
IstogrammaG3Z  -18.9 4.65208e-06
IstogrammaG3Z  -18.8 4.85417e-06
IstogrammaG3Z  -18.7 5.2e-06
IstogrammaG3Z  -18.6 5.27292e-06
IstogrammaG3Z  -18.5 6.01667e-06
IstogrammaG3Z  -18.4 6.20833e-06
IstogrammaG3Z  -18.3 6.42292e-06
IstogrammaG3Z  -18.2 7.2e-06
IstogrammaG3Z  -18.1 7.65625e-06
IstogrammaG3Z  -18 8.1375e-06
IstogrammaG3Z  -17.9 8.6625e-06
IstogrammaG3Z  -17.8 9.14583e-06
IstogrammaG3Z  -17.7 9.93125e-06
IstogrammaG3Z  -17.6 1.04063e-05
IstogrammaG3Z  -17.5 1.14771e-05
IstogrammaG3Z  -17.4 1.22271e-05
IstogrammaG3Z  -17.3 1.28854e-05
IstogrammaG3Z  -17.2 1.42104e-05
IstogrammaG3Z  -17.1 1.45604e-05
IstogrammaG3Z  -17 1.59542e-05
IstogrammaG3Z  -16.9 1.68146e-05
IstogrammaG3Z  -16.8 1.79437e-05
IstogrammaG3Z  -16.7 1.9525e-05
IstogrammaG3Z  -16.6 2.06563e-05
IstogrammaG3Z  -16.5 2.21583e-05
IstogrammaG3Z  -16.4 2.32604e-05
IstogrammaG3Z  -16.3 2.49792e-05
IstogrammaG3Z  -16.2 2.67271e-05
IstogrammaG3Z  -16.1 2.84438e-05
IstogrammaG3Z  -16 3.05208e-05
IstogrammaG3Z  -15.9 3.27104e-05
IstogrammaG3Z  -15.8 3.50938e-05
IstogrammaG3Z  -15.7 3.80083e-05
IstogrammaG3Z  -15.6 4.02437e-05
IstogrammaG3Z  -15.5 4.25396e-05
IstogrammaG3Z  -15.4 4.50208e-05
IstogrammaG3Z  -15.3 4.89896e-05
IstogrammaG3Z  -15.2 5.22896e-05
IstogrammaG3Z  -15.1 5.55708e-05
IstogrammaG3Z  -15 5.92563e-05
IstogrammaG3Z  -14.9 6.30521e-05
IstogrammaG3Z  -14.8 6.75813e-05
IstogrammaG3Z  -14.7 7.29958e-05
IstogrammaG3Z  -14.6 7.78708e-05
IstogrammaG3Z  -14.5 8.26313e-05
IstogrammaG3Z  -14.4 8.83458e-05
IstogrammaG3Z  -14.3 9.47604e-05
IstogrammaG3Z  -14.2 0.000100458
IstogrammaG3Z  -14.1 0.000107837
IstogrammaG3Z  -14 0.000115077
IstogrammaG3Z  -13.9 0.00012329
IstogrammaG3Z  -13.8 0.000131115
IstogrammaG3Z  -13.7 0.000141012
IstogrammaG3Z  -13.6 0.000150496
IstogrammaG3Z  -13.5 0.000159825
IstogrammaG3Z  -13.4 0.000170294
IstogrammaG3Z  -13.3 0.000181508
IstogrammaG3Z  -13.2 0.0001951
IstogrammaG3Z  -13.1 0.000208033
IstogrammaG3Z  -13 0.000221044
IstogrammaG3Z  -12.9 0.000236525
IstogrammaG3Z  -12.8 0.000252142
IstogrammaG3Z  -12.7 0.000269392
IstogrammaG3Z  -12.6 0.000287144
IstogrammaG3Z  -12.5 0.000307652
IstogrammaG3Z  -12.4 0.000330263
IstogrammaG3Z  -12.3 0.000350967
IstogrammaG3Z  -12.2 0.000375725
IstogrammaG3Z  -12.1 0.000398029
IstogrammaG3Z  -12 0.000426104
IstogrammaG3Z  -11.9 0.000454083
IstogrammaG3Z  -11.8 0.000484898
IstogrammaG3Z  -11.7 0.000516987
IstogrammaG3Z  -11.6 0.00055306
IstogrammaG3Z  -11.5 0.000589008
IstogrammaG3Z  -11.4 0.000629117
IstogrammaG3Z  -11.3 0.000672177
IstogrammaG3Z  -11.2 0.000716362
IstogrammaG3Z  -11.1 0.000764992
IstogrammaG3Z  -11 0.000814573
IstogrammaG3Z  -10.9 0.000869158
IstogrammaG3Z  -10.8 0.000925158
IstogrammaG3Z  -10.7 0.000988535
IstogrammaG3Z  -10.6 0.00105268
IstogrammaG3Z  -10.5 0.00112249
IstogrammaG3Z  -10.4 0.00119884
IstogrammaG3Z  -10.3 0.00127461
IstogrammaG3Z  -10.2 0.00136379
IstogrammaG3Z  -10.1 0.00144935
IstogrammaG3Z  -10 0.00154893
IstogrammaG3Z  -9.9 0.00164681
IstogrammaG3Z  -9.8 0.00175706
IstogrammaG3Z  -9.7 0.00186849
IstogrammaG3Z  -9.6 0.00199423
IstogrammaG3Z  -9.5 0.00212398
IstogrammaG3Z  -9.4 0.00225705
IstogrammaG3Z  -9.3 0.00240534
IstogrammaG3Z  -9.2 0.00256319
IstogrammaG3Z  -9.1 0.00272823
IstogrammaG3Z  -9 0.00290013
IstogrammaG3Z  -8.9 0.00308619
IstogrammaG3Z  -8.8 0.00328953
IstogrammaG3Z  -8.7 0.00349578
IstogrammaG3Z  -8.6 0.00372054
IstogrammaG3Z  -8.5 0.00396059
IstogrammaG3Z  -8.4 0.00420644
IstogrammaG3Z  -8.3 0.00448023
IstogrammaG3Z  -8.2 0.00475735
IstogrammaG3Z  -8.1 0.00505038
IstogrammaG3Z  -8 0.00536716
IstogrammaG3Z  -7.9 0.00570602
IstogrammaG3Z  -7.8 0.00606038
IstogrammaG3Z  -7.7 0.00643142
IstogrammaG3Z  -7.6 0.00683576
IstogrammaG3Z  -7.5 0.00724446
IstogrammaG3Z  -7.4 0.00768463
IstogrammaG3Z  -7.3 0.0081565
IstogrammaG3Z  -7.2 0.00865034
IstogrammaG3Z  -7.1 0.00917065
IstogrammaG3Z  -7 0.00971695
IstogrammaG3Z  -6.9 0.0103061
IstogrammaG3Z  -6.8 0.0109243
IstogrammaG3Z  -6.7 0.0115717
IstogrammaG3Z  -6.6 0.0122536
IstogrammaG3Z  -6.5 0.0129637
IstogrammaG3Z  -6.4 0.0137135
IstogrammaG3Z  -6.3 0.0145187
IstogrammaG3Z  -6.2 0.0153317
IstogrammaG3Z  -6.1 0.0162143
IstogrammaG3Z  -6 0.0171292
IstogrammaG3Z  -5.9 0.0180952
IstogrammaG3Z  -5.8 0.019105
IstogrammaG3Z  -5.7 0.0201591
IstogrammaG3Z  -5.6 0.0212649
IstogrammaG3Z  -5.5 0.0224194
IstogrammaG3Z  -5.4 0.0236139
IstogrammaG3Z  -5.3 0.0248939
IstogrammaG3Z  -5.2 0.0262032
IstogrammaG3Z  -5.1 0.0275961
IstogrammaG3Z  -5 0.0290197
IstogrammaG3Z  -4.9 0.0305045
IstogrammaG3Z  -4.8 0.0320689
IstogrammaG3Z  -4.7 0.033667
IstogrammaG3Z  -4.6 0.0353386
IstogrammaG3Z  -4.5 0.0370801
IstogrammaG3Z  -4.4 0.0388783
IstogrammaG3Z  -4.3 0.0407076
IstogrammaG3Z  -4.2 0.0426293
IstogrammaG3Z  -4.1 0.044625
IstogrammaG3Z  -4 0.0466365
IstogrammaG3Z  -3.9 0.0487405
IstogrammaG3Z  -3.8 0.0508975
IstogrammaG3Z  -3.7 0.0530911
IstogrammaG3Z  -3.6 0.055366
IstogrammaG3Z  -3.5 0.0576794
IstogrammaG3Z  -3.4 0.0600445
IstogrammaG3Z  -3.3 0.0624707
IstogrammaG3Z  -3.2 0.0649218
IstogrammaG3Z  -3.1 0.0674224
IstogrammaG3Z  -3 0.0699626
IstogrammaG3Z  -2.9 0.0725141
IstogrammaG3Z  -2.8 0.0751188
IstogrammaG3Z  -2.7 0.0776879
IstogrammaG3Z  -2.6 0.0803512
IstogrammaG3Z  -2.5 0.0830179
IstogrammaG3Z  -2.4 0.0856618
IstogrammaG3Z  -2.3 0.0883121
IstogrammaG3Z  -2.2 0.0909027
IstogrammaG3Z  -2.1 0.0935359
IstogrammaG3Z  -2 0.0961161
IstogrammaG3Z  -1.9 0.0987034
IstogrammaG3Z  -1.8 0.101202
IstogrammaG3Z  -1.7 0.103686
IstogrammaG3Z  -1.6 0.106079
IstogrammaG3Z  -1.5 0.108469
IstogrammaG3Z  -1.4 0.110735
IstogrammaG3Z  -1.3 0.112925
IstogrammaG3Z  -1.2 0.115047
IstogrammaG3Z  -1.1 0.117065
IstogrammaG3Z  -1 0.118949
IstogrammaG3Z  -0.9 0.120745
IstogrammaG3Z  -0.8 0.122396
IstogrammaG3Z  -0.7 0.123967
IstogrammaG3Z  -0.6 0.12538
IstogrammaG3Z  -0.5 0.126666
IstogrammaG3Z  -0.4 0.127778
IstogrammaG3Z  -0.3 0.128774
IstogrammaG3Z  -0.2 0.129596
IstogrammaG3Z  -0.1 0.13024
IstogrammaG3Z  0 0.130787
IstogrammaG3Z  0.1 0.131107
IstogrammaG3Z  0.2 0.131279
IstogrammaG3Z  0.3 0.131323
IstogrammaG3Z  0.4 0.13118
IstogrammaG3Z  0.5 0.130883
IstogrammaG3Z  0.6 0.130389
IstogrammaG3Z  0.7 0.129763
IstogrammaG3Z  0.8 0.128974
IstogrammaG3Z  0.9 0.12802
IstogrammaG3Z  1 0.126931
IstogrammaG3Z  1.1 0.125691
IstogrammaG3Z  1.2 0.124315
IstogrammaG3Z  1.3 0.122801
IstogrammaG3Z  1.4 0.121176
IstogrammaG3Z  1.5 0.119422
IstogrammaG3Z  1.6 0.117553
IstogrammaG3Z  1.7 0.11559
IstogrammaG3Z  1.8 0.113505
IstogrammaG3Z  1.9 0.111321
IstogrammaG3Z  2 0.109088
IstogrammaG3Z  2.1 0.106767
IstogrammaG3Z  2.2 0.104385
IstogrammaG3Z  2.3 0.101986
IstogrammaG3Z  2.4 0.099477
IstogrammaG3Z  2.5 0.0969521
IstogrammaG3Z  2.6 0.094394
IstogrammaG3Z  2.7 0.0917809
IstogrammaG3Z  2.8 0.0891811
IstogrammaG3Z  2.9 0.0865465
IstogrammaG3Z  3 0.0839522
IstogrammaG3Z  3.1 0.0813262
IstogrammaG3Z  3.2 0.0787177
IstogrammaG3Z  3.3 0.0761475
IstogrammaG3Z  3.4 0.0735663
IstogrammaG3Z  3.5 0.0709946
IstogrammaG3Z  3.6 0.068481
IstogrammaG3Z  3.7 0.0659829
IstogrammaG3Z  3.8 0.0635377
IstogrammaG3Z  3.9 0.0611408
IstogrammaG3Z  4 0.0587683
IstogrammaG3Z  4.1 0.0564547
IstogrammaG3Z  4.2 0.0541915
IstogrammaG3Z  4.3 0.0519743
IstogrammaG3Z  4.4 0.0498105
IstogrammaG3Z  4.5 0.0477202
IstogrammaG3Z  4.6 0.0456663
IstogrammaG3Z  4.7 0.0436933
IstogrammaG3Z  4.8 0.0417755
IstogrammaG3Z  4.9 0.0398894
IstogrammaG3Z  5 0.0380811
IstogrammaG3Z  5.1 0.0363232
IstogrammaG3Z  5.2 0.0346642
IstogrammaG3Z  5.3 0.0330229
IstogrammaG3Z  5.4 0.031466
IstogrammaG3Z  5.5 0.029943
IstogrammaG3Z  5.6 0.0284936
IstogrammaG3Z  5.7 0.0270747
IstogrammaG3Z  5.8 0.0257305
IstogrammaG3Z  5.9 0.0244603
IstogrammaG3Z  6 0.0232234
IstogrammaG3Z  6.1 0.0220467
IstogrammaG3Z  6.2 0.0209125
IstogrammaG3Z  6.3 0.0198346
IstogrammaG3Z  6.4 0.0188045
IstogrammaG3Z  6.5 0.017814
IstogrammaG3Z  6.6 0.0168748
IstogrammaG3Z  6.7 0.0159801
IstogrammaG3Z  6.8 0.0151204
IstogrammaG3Z  6.9 0.0143066
IstogrammaG3Z  7 0.0135302
IstogrammaG3Z  7.1 0.0127948
IstogrammaG3Z  7.2 0.0120908
IstogrammaG3Z  7.3 0.0114187
IstogrammaG3Z  7.4 0.010794
IstogrammaG3Z  7.5 0.0101934
IstogrammaG3Z  7.6 0.00961658
IstogrammaG3Z  7.7 0.00908052
IstogrammaG3Z  7.8 0.00856011
IstogrammaG3Z  7.9 0.00808302
IstogrammaG3Z  8 0.00761557
IstogrammaG3Z  8.1 0.00718247
IstogrammaG3Z  8.2 0.00676663
IstogrammaG3Z  8.3 0.00637431
IstogrammaG3Z  8.4 0.00600983
IstogrammaG3Z  8.5 0.00565924
IstogrammaG3Z  8.6 0.00532461
IstogrammaG3Z  8.7 0.00501633
IstogrammaG3Z  8.8 0.00472046
IstogrammaG3Z  8.9 0.0044456
IstogrammaG3Z  9 0.00418105
IstogrammaG3Z  9.1 0.00393285
IstogrammaG3Z  9.2 0.00369978
IstogrammaG3Z  9.3 0.00347837
IstogrammaG3Z  9.4 0.00326905
IstogrammaG3Z  9.5 0.00307472
IstogrammaG3Z  9.6 0.00289109
IstogrammaG3Z  9.7 0.00271525
IstogrammaG3Z  9.8 0.00254862
IstogrammaG3Z  9.9 0.00239257
IstogrammaG3Z  10 0.00225608
IstogrammaG3Z  10.1 0.00211499
IstogrammaG3Z  10.2 0.00198885
IstogrammaG3Z  10.3 0.00186487
IstogrammaG3Z  10.4 0.0017513
IstogrammaG3Z  10.5 0.001644
IstogrammaG3Z  10.6 0.00154426
IstogrammaG3Z  10.7 0.00144705
IstogrammaG3Z  10.8 0.00135787
IstogrammaG3Z  10.9 0.00127614
IstogrammaG3Z  11 0.00119911
IstogrammaG3Z  11.1 0.00112329
IstogrammaG3Z  11.2 0.00105259
IstogrammaG3Z  11.3 0.000987317
IstogrammaG3Z  11.4 0.000927488
IstogrammaG3Z  11.5 0.00087005
IstogrammaG3Z  11.6 0.00081454
IstogrammaG3Z  11.7 0.000765652
IstogrammaG3Z  11.8 0.000717108
IstogrammaG3Z  11.9 0.000672296
IstogrammaG3Z  12 0.000628692
IstogrammaG3Z  12.1 0.000590469
IstogrammaG3Z  12.2 0.000553323
IstogrammaG3Z  12.3 0.00051809
IstogrammaG3Z  12.4 0.000483696
IstogrammaG3Z  12.5 0.000456177
IstogrammaG3Z  12.6 0.000427862
IstogrammaG3Z  12.7 0.000399106
IstogrammaG3Z  12.8 0.000375819
IstogrammaG3Z  12.9 0.0003512
IstogrammaG3Z  13 0.000328829
IstogrammaG3Z  13.1 0.000308635
IstogrammaG3Z  13.2 0.000289292
IstogrammaG3Z  13.3 0.000270479
IstogrammaG3Z  13.4 0.000253992
IstogrammaG3Z  13.5 0.000236479
IstogrammaG3Z  13.6 0.000222285
IstogrammaG3Z  13.7 0.000208325
IstogrammaG3Z  13.8 0.000194452
IstogrammaG3Z  13.9 0.000181717
IstogrammaG3Z  14 0.000170479
IstogrammaG3Z  14.1 0.000160463
IstogrammaG3Z  14.2 0.000150088
IstogrammaG3Z  14.3 0.000140117
IstogrammaG3Z  14.4 0.000132933
IstogrammaG3Z  14.5 0.000123513
IstogrammaG3Z  14.6 0.000115004
IstogrammaG3Z  14.7 0.000108371
IstogrammaG3Z  14.8 0.000100594
IstogrammaG3Z  14.9 9.44354e-05
IstogrammaG3Z  15 8.80146e-05
IstogrammaG3Z  15.1 8.29208e-05
IstogrammaG3Z  15.2 7.83583e-05
IstogrammaG3Z  15.3 7.30417e-05
IstogrammaG3Z  15.4 6.82083e-05
IstogrammaG3Z  15.5 6.34104e-05
IstogrammaG3Z  15.6 5.98854e-05
IstogrammaG3Z  15.7 5.63333e-05
IstogrammaG3Z  15.8 5.20625e-05
IstogrammaG3Z  15.9 4.91646e-05
IstogrammaG3Z  16 4.54188e-05
IstogrammaG3Z  16.1 4.32896e-05
IstogrammaG3Z  16.2 4.00875e-05
IstogrammaG3Z  16.3 3.72292e-05
IstogrammaG3Z  16.4 3.53125e-05
IstogrammaG3Z  16.5 3.28625e-05
IstogrammaG3Z  16.6 3.07896e-05
IstogrammaG3Z  16.7 2.89354e-05
IstogrammaG3Z  16.8 2.71104e-05
IstogrammaG3Z  16.9 2.49646e-05
IstogrammaG3Z  17 2.38083e-05
IstogrammaG3Z  17.1 2.15208e-05
IstogrammaG3Z  17.2 2.04708e-05
IstogrammaG3Z  17.3 1.94271e-05
IstogrammaG3Z  17.4 1.82792e-05
IstogrammaG3Z  17.5 1.68688e-05
IstogrammaG3Z  17.6 1.61813e-05
IstogrammaG3Z  17.7 1.50875e-05
IstogrammaG3Z  17.8 1.40021e-05
IstogrammaG3Z  17.9 1.30937e-05
IstogrammaG3Z  18 1.22958e-05
IstogrammaG3Z  18.1 1.13437e-05
IstogrammaG3Z  18.2 1.05333e-05
IstogrammaG3Z  18.3 1.01042e-05
IstogrammaG3Z  18.4 9.35417e-06
IstogrammaG3Z  18.5 8.79375e-06
IstogrammaG3Z  18.6 8.125e-06
IstogrammaG3Z  18.7 7.80417e-06
IstogrammaG3Z  18.8 7.22917e-06
IstogrammaG3Z  18.9 6.61458e-06
IstogrammaG3Z  19 6.26667e-06
IstogrammaG3Z  19.1 5.78125e-06
IstogrammaG3Z  19.2 5.49375e-06
IstogrammaG3Z  19.3 5.13958e-06
IstogrammaG3Z  19.4 4.99792e-06
IstogrammaG3Z  19.5 4.58542e-06
IstogrammaG3Z  19.6 4.24792e-06
IstogrammaG3Z  19.7 3.96667e-06
IstogrammaG3Z  19.8 3.67083e-06
IstogrammaG3Z  19.9 3.46667e-06
IstogrammaG3Z  20 3.16042e-06
IstogrammaG3Z  20.1 2.9125e-06
IstogrammaG3Z  20.2 2.83125e-06
IstogrammaG3Z  20.3 2.67083e-06
IstogrammaG3Z  20.4 2.525e-06
IstogrammaG3Z  20.5 2.16875e-06
IstogrammaG3Z  20.6 2.1875e-06
IstogrammaG3Z  20.7 2.01458e-06
IstogrammaG3Z  20.8 1.8e-06
IstogrammaG3Z  20.9 1.77917e-06
IstogrammaG3Z  21 1.64167e-06
IstogrammaG3Z  21.1 1.47292e-06
IstogrammaG3Z  21.2 1.45e-06
IstogrammaG3Z  21.3 1.37917e-06
IstogrammaG3Z  21.4 1.28542e-06
IstogrammaG3Z  21.5 1.15625e-06
IstogrammaG3Z  21.6 1.12292e-06
IstogrammaG3Z  21.7 9.5625e-07
IstogrammaG3Z  21.8 9.72917e-07
IstogrammaG3Z  21.9 9e-07
IstogrammaG3Z  22 8.91667e-07
IstogrammaG3Z  22.1 7.91667e-07
IstogrammaG3Z  22.2 7.10417e-07
IstogrammaG3Z  22.3 7.08333e-07
IstogrammaG3Z  22.4 6.25e-07
IstogrammaG3Z  22.5 5.72917e-07
IstogrammaG3Z  22.6 5.66667e-07
IstogrammaG3Z  22.7 5.10417e-07
IstogrammaG3Z  22.8 5.04167e-07
IstogrammaG3Z  22.9 4.54167e-07
IstogrammaG3Z  23 4.5e-07
IstogrammaG3Z  23.1 3.72917e-07
IstogrammaG3Z  23.2 4e-07
IstogrammaG3Z  23.3 3.33333e-07
IstogrammaG3Z  23.4 2.91667e-07
IstogrammaG3Z  23.5 2.60417e-07
IstogrammaG3Z  23.6 3.02083e-07
IstogrammaG3Z  23.7 2.97917e-07
IstogrammaG3Z  23.8 2.3125e-07
IstogrammaG3Z  23.9 2.20833e-07
IstogrammaG3Z  24 1.97917e-07
IstogrammaG3Z  24.1 2.29167e-07
IstogrammaG3Z  24.2 1.97917e-07
IstogrammaG3Z  24.3 2.35417e-07
IstogrammaG3Z  24.4 1.35417e-07
IstogrammaG3Z  24.5 1.77083e-07
IstogrammaG3Z  24.6 1.70833e-07
IstogrammaG3Z  24.7 1.5e-07
IstogrammaG3Z  24.8 1.375e-07
IstogrammaG3Z  24.9 1.20833e-07
IstogrammaG3Z  25 1.375e-07
IstogrammaG3Z  25.1 9.79167e-08
IstogrammaG3Z  25.2 1.08333e-07
IstogrammaG3Z  25.3 9.375e-08
IstogrammaG3Z  25.4 1e-07
IstogrammaG3Z  25.5 6.875e-08
IstogrammaG3Z  25.6 7.5e-08
IstogrammaG3Z  25.7 8.33333e-08
IstogrammaG3Z  25.8 4.79167e-08
IstogrammaG3Z  25.9 6.875e-08
IstogrammaG3Z  26 6.25e-08
IstogrammaG3Z  26.1 4.79167e-08
IstogrammaG3Z  26.2 4.58333e-08
IstogrammaG3Z  26.3 6.45833e-08
IstogrammaG3Z  26.4 4.375e-08
IstogrammaG3Z  26.5 3.95833e-08
IstogrammaG3Z  26.6 5.20833e-08
IstogrammaG3Z  26.7 4.58333e-08
IstogrammaG3Z  26.8 2.70833e-08
IstogrammaG3Z  26.9 2.70833e-08
IstogrammaG3Z  27 2.91667e-08
IstogrammaG3Z  27.1 2.5e-08
IstogrammaG3Z  27.2 3.125e-08
IstogrammaG3Z  27.3 2.70833e-08
IstogrammaG3Z  27.4 2.70833e-08
IstogrammaG3Z  27.5 1.66667e-08
IstogrammaG3Z  27.6 1.25e-08
IstogrammaG3Z  27.7 1.25e-08
IstogrammaG3Z  27.8 1.45833e-08
IstogrammaG3Z  27.9 1.45833e-08
IstogrammaG3Z  28 2.08333e-08
IstogrammaG3Z  28.1 1.45833e-08
IstogrammaG3Z  28.2 1.25e-08
IstogrammaG3Z  28.3 1.45833e-08
IstogrammaG3Z  28.4 8.33333e-09
IstogrammaG3Z  28.5 6.25e-09
IstogrammaG3Z  28.6 8.33333e-09
IstogrammaG3Z  28.7 1.875e-08
IstogrammaG3Z  28.8 1.25e-08
IstogrammaG3Z  28.9 8.33333e-09
IstogrammaG3Z  29 1.04167e-08
IstogrammaG3Z  29.1 1.04167e-08
IstogrammaG3Z  29.2 4.16667e-09
IstogrammaG3Z  29.3 6.25e-09
IstogrammaG3Z  29.4 4.16667e-09
IstogrammaG3Z  29.5 4.16667e-09
IstogrammaG3Z  29.6 1.04167e-08
IstogrammaG3Z  29.7 4.16667e-09
IstogrammaG3Z  29.8 6.25e-09
IstogrammaG3Z  29.9 2.08333e-09
IstogrammaG3Z  30 6.25e-09
IstogrammaG3Z  30.2 2.08333e-09
IstogrammaG3Z  30.3 2.08333e-09
IstogrammaG3Z  30.4 4.16667e-09
IstogrammaG3Z  30.5 4.16667e-09
IstogrammaG3Z  30.6 6.25e-09
IstogrammaG3Z  30.7 2.08333e-09
IstogrammaG3Z  30.9 2.08333e-09
IstogrammaG3Z  31.3 2.08333e-09
IstogrammaG3Z  31.4 2.08333e-09
IstogrammaG3Z  31.5 2.08333e-09
IstogrammaG3Z  31.9 4.16667e-09
IstogrammaG3Z  32 4.16667e-09
IstogrammaG3Z  32.3 2.08333e-09
IstogrammaG3Z  32.4 4.16667e-09
IstogrammaG3Z  32.5 2.08333e-09
IstogrammaG3Z  33 4.16667e-09
IstogrammaG3Z  33.1 2.08333e-09
IstogrammaG3Z  33.2 2.08333e-09
IstogrammaG3Z  33.7 2.08333e-09
IstogrammaG3Z  36.9 2.08333e-09


==> Figure/pz4.dat <==
IstogrammaG4Z  -28.4 2.08333e-09
IstogrammaG4Z  -28.3 2.08333e-09
IstogrammaG4Z  -28.1 2.08333e-09
IstogrammaG4Z  -27 2.08333e-09
IstogrammaG4Z  -26.7 4.16667e-09
IstogrammaG4Z  -26.5 2.08333e-09
IstogrammaG4Z  -26.4 4.16667e-09
IstogrammaG4Z  -26.1 4.16667e-09
IstogrammaG4Z  -26 6.25e-09
IstogrammaG4Z  -25.8 2.08333e-09
IstogrammaG4Z  -25.7 4.16667e-09
IstogrammaG4Z  -25.6 2.08333e-09
IstogrammaG4Z  -25.4 2.08333e-09
IstogrammaG4Z  -25.3 8.33333e-09
IstogrammaG4Z  -25.2 8.33333e-09
IstogrammaG4Z  -25.1 6.25e-09
IstogrammaG4Z  -24.9 1.04167e-08
IstogrammaG4Z  -24.8 6.25e-09
IstogrammaG4Z  -24.7 6.25e-09
IstogrammaG4Z  -24.6 6.25e-09
IstogrammaG4Z  -24.5 1.04167e-08
IstogrammaG4Z  -24.4 1.04167e-08
IstogrammaG4Z  -24.3 1.875e-08
IstogrammaG4Z  -24.2 4.16667e-09
IstogrammaG4Z  -24.1 8.33333e-09
IstogrammaG4Z  -24 8.33333e-09
IstogrammaG4Z  -23.9 2.08333e-09
IstogrammaG4Z  -23.8 2.29167e-08
IstogrammaG4Z  -23.7 2.29167e-08
IstogrammaG4Z  -23.6 1.45833e-08
IstogrammaG4Z  -23.5 1.25e-08
IstogrammaG4Z  -23.4 1.45833e-08
IstogrammaG4Z  -23.3 2.5e-08
IstogrammaG4Z  -23.2 2.70833e-08
IstogrammaG4Z  -23.1 4.375e-08
IstogrammaG4Z  -23 3.33333e-08
IstogrammaG4Z  -22.9 2.91667e-08
IstogrammaG4Z  -22.8 2.29167e-08
IstogrammaG4Z  -22.7 2.5e-08
IstogrammaG4Z  -22.6 5.625e-08
IstogrammaG4Z  -22.5 5.625e-08
IstogrammaG4Z  -22.4 5.20833e-08
IstogrammaG4Z  -22.3 4.58333e-08
IstogrammaG4Z  -22.2 5.83333e-08
IstogrammaG4Z  -22.1 6.45833e-08
IstogrammaG4Z  -22 9.79167e-08
IstogrammaG4Z  -21.9 7.08333e-08
IstogrammaG4Z  -21.8 7.5e-08
IstogrammaG4Z  -21.7 8.95833e-08
IstogrammaG4Z  -21.6 8.54167e-08
IstogrammaG4Z  -21.5 8.54167e-08
IstogrammaG4Z  -21.4 9.58333e-08
IstogrammaG4Z  -21.3 1.52083e-07
IstogrammaG4Z  -21.2 1.14583e-07
IstogrammaG4Z  -21.1 1.625e-07
IstogrammaG4Z  -21 1.29167e-07
IstogrammaG4Z  -20.9 1.125e-07
IstogrammaG4Z  -20.8 1.33333e-07
IstogrammaG4Z  -20.7 1.5625e-07
IstogrammaG4Z  -20.6 1.89583e-07
IstogrammaG4Z  -20.5 2.41667e-07
IstogrammaG4Z  -20.4 2.52083e-07
IstogrammaG4Z  -20.3 2.64583e-07
IstogrammaG4Z  -20.2 2.47917e-07
IstogrammaG4Z  -20.1 2.72917e-07
IstogrammaG4Z  -20 3.0625e-07
IstogrammaG4Z  -19.9 2.85417e-07
IstogrammaG4Z  -19.8 3.3125e-07
IstogrammaG4Z  -19.7 3.72917e-07
IstogrammaG4Z  -19.6 3.97917e-07
IstogrammaG4Z  -19.5 4.5625e-07
IstogrammaG4Z  -19.4 4.375e-07
IstogrammaG4Z  -19.3 5.08333e-07
IstogrammaG4Z  -19.2 5.4375e-07
IstogrammaG4Z  -19.1 4.64583e-07
IstogrammaG4Z  -19 5.58333e-07
IstogrammaG4Z  -18.9 6.39583e-07
IstogrammaG4Z  -18.8 7.35417e-07
IstogrammaG4Z  -18.7 7.72917e-07
IstogrammaG4Z  -18.6 9.25e-07
IstogrammaG4Z  -18.5 8.85417e-07
IstogrammaG4Z  -18.4 1.01042e-06
IstogrammaG4Z  -18.3 1.05417e-06
IstogrammaG4Z  -18.2 1.13958e-06
IstogrammaG4Z  -18.1 1.25208e-06
IstogrammaG4Z  -18 1.2625e-06
IstogrammaG4Z  -17.9 1.43542e-06
IstogrammaG4Z  -17.8 1.56875e-06
IstogrammaG4Z  -17.7 1.64792e-06
IstogrammaG4Z  -17.6 1.78125e-06
IstogrammaG4Z  -17.5 2.03958e-06
IstogrammaG4Z  -17.4 2.10833e-06
IstogrammaG4Z  -17.3 2.19583e-06
IstogrammaG4Z  -17.2 2.54583e-06
IstogrammaG4Z  -17.1 2.69792e-06
IstogrammaG4Z  -17 2.75625e-06
IstogrammaG4Z  -16.9 3.13958e-06
IstogrammaG4Z  -16.8 3.37708e-06
IstogrammaG4Z  -16.7 3.60417e-06
IstogrammaG4Z  -16.6 3.83542e-06
IstogrammaG4Z  -16.5 4.07708e-06
IstogrammaG4Z  -16.4 4.64167e-06
IstogrammaG4Z  -16.3 4.85625e-06
IstogrammaG4Z  -16.2 5.15417e-06
IstogrammaG4Z  -16.1 5.6625e-06
IstogrammaG4Z  -16 5.925e-06
IstogrammaG4Z  -15.9 6.51667e-06
IstogrammaG4Z  -15.8 7.00833e-06
IstogrammaG4Z  -15.7 7.41667e-06
IstogrammaG4Z  -15.6 8.1875e-06
IstogrammaG4Z  -15.5 8.48333e-06
IstogrammaG4Z  -15.4 9.31042e-06
IstogrammaG4Z  -15.3 1.00667e-05
IstogrammaG4Z  -15.2 1.11021e-05
IstogrammaG4Z  -15.1 1.19687e-05
IstogrammaG4Z  -15 1.27458e-05
IstogrammaG4Z  -14.9 1.37687e-05
IstogrammaG4Z  -14.8 1.48875e-05
IstogrammaG4Z  -14.7 1.59708e-05
IstogrammaG4Z  -14.6 1.69417e-05
IstogrammaG4Z  -14.5 1.87583e-05
IstogrammaG4Z  -14.4 2.00771e-05
IstogrammaG4Z  -14.3 2.18542e-05
IstogrammaG4Z  -14.2 2.33958e-05
IstogrammaG4Z  -14.1 2.49604e-05
IstogrammaG4Z  -14 2.68188e-05
IstogrammaG4Z  -13.9 2.91146e-05
IstogrammaG4Z  -13.8 3.15562e-05
IstogrammaG4Z  -13.7 3.40542e-05
IstogrammaG4Z  -13.6 3.67604e-05
IstogrammaG4Z  -13.5 3.86896e-05
IstogrammaG4Z  -13.4 4.23812e-05
IstogrammaG4Z  -13.3 4.52271e-05
IstogrammaG4Z  -13.2 4.9425e-05
IstogrammaG4Z  -13.1 5.34104e-05
IstogrammaG4Z  -13 5.71812e-05
IstogrammaG4Z  -12.9 6.17271e-05
IstogrammaG4Z  -12.8 6.645e-05
IstogrammaG4Z  -12.7 7.20292e-05
IstogrammaG4Z  -12.6 7.67375e-05
IstogrammaG4Z  -12.5 8.34062e-05
IstogrammaG4Z  -12.4 9.03687e-05
IstogrammaG4Z  -12.3 9.65646e-05
IstogrammaG4Z  -12.2 0.000103887
IstogrammaG4Z  -12.1 0.000111381
IstogrammaG4Z  -12 0.000120781
IstogrammaG4Z  -11.9 0.000130265
IstogrammaG4Z  -11.8 0.00014105
IstogrammaG4Z  -11.7 0.000151938
IstogrammaG4Z  -11.6 0.000163077
IstogrammaG4Z  -11.5 0.000176275
IstogrammaG4Z  -11.4 0.000191167
IstogrammaG4Z  -11.3 0.000204777
IstogrammaG4Z  -11.2 0.00021989
IstogrammaG4Z  -11.1 0.000235398
IstogrammaG4Z  -11 0.00025541
IstogrammaG4Z  -10.9 0.000273898
IstogrammaG4Z  -10.8 0.000296623
IstogrammaG4Z  -10.7 0.00031996
IstogrammaG4Z  -10.6 0.000343417
IstogrammaG4Z  -10.5 0.000368375
IstogrammaG4Z  -10.4 0.000397469
IstogrammaG4Z  -10.3 0.000429604
IstogrammaG4Z  -10.2 0.000462706
IstogrammaG4Z  -10.1 0.000499556
IstogrammaG4Z  -10 0.000537525
IstogrammaG4Z  -9.9 0.000579704
IstogrammaG4Z  -9.8 0.00062146
IstogrammaG4Z  -9.7 0.000669575
IstogrammaG4Z  -9.6 0.000721354
IstogrammaG4Z  -9.5 0.000780177
IstogrammaG4Z  -9.4 0.000837858
IstogrammaG4Z  -9.3 0.000902838
IstogrammaG4Z  -9.2 0.000972571
IstogrammaG4Z  -9.1 0.00104828
IstogrammaG4Z  -9 0.00112639
IstogrammaG4Z  -8.9 0.00121219
IstogrammaG4Z  -8.8 0.00130776
IstogrammaG4Z  -8.7 0.00140456
IstogrammaG4Z  -8.6 0.00151459
IstogrammaG4Z  -8.5 0.00163534
IstogrammaG4Z  -8.4 0.00175165
IstogrammaG4Z  -8.3 0.0018874
IstogrammaG4Z  -8.2 0.0020318
IstogrammaG4Z  -8.1 0.0021895
IstogrammaG4Z  -8 0.00235055
IstogrammaG4Z  -7.9 0.00253266
IstogrammaG4Z  -7.8 0.00272105
IstogrammaG4Z  -7.7 0.00292721
IstogrammaG4Z  -7.6 0.00315014
IstogrammaG4Z  -7.5 0.00339014
IstogrammaG4Z  -7.4 0.00364479
IstogrammaG4Z  -7.3 0.00391927
IstogrammaG4Z  -7.2 0.00420776
IstogrammaG4Z  -7.1 0.00452842
IstogrammaG4Z  -7 0.00486539
IstogrammaG4Z  -6.9 0.0052312
IstogrammaG4Z  -6.8 0.00561019
IstogrammaG4Z  -6.7 0.00603964
IstogrammaG4Z  -6.6 0.00647648
IstogrammaG4Z  -6.5 0.00695749
IstogrammaG4Z  -6.4 0.00746729
IstogrammaG4Z  -6.3 0.00801219
IstogrammaG4Z  -6.2 0.00860593
IstogrammaG4Z  -6.1 0.00922875
IstogrammaG4Z  -6 0.0098967
IstogrammaG4Z  -5.9 0.0106135
IstogrammaG4Z  -5.8 0.0113757
IstogrammaG4Z  -5.7 0.0121977
IstogrammaG4Z  -5.6 0.013062
IstogrammaG4Z  -5.5 0.0139964
IstogrammaG4Z  -5.4 0.0149871
IstogrammaG4Z  -5.3 0.0160359
IstogrammaG4Z  -5.2 0.017161
IstogrammaG4Z  -5.1 0.0183601
IstogrammaG4Z  -5 0.0196195
IstogrammaG4Z  -4.9 0.0209579
IstogrammaG4Z  -4.8 0.0223976
IstogrammaG4Z  -4.7 0.0239015
IstogrammaG4Z  -4.6 0.0255101
IstogrammaG4Z  -4.5 0.0271953
IstogrammaG4Z  -4.4 0.0290077
IstogrammaG4Z  -4.3 0.03089
IstogrammaG4Z  -4.2 0.0328825
IstogrammaG4Z  -4.1 0.0349913
IstogrammaG4Z  -4 0.0372137
IstogrammaG4Z  -3.9 0.0395459
IstogrammaG4Z  -3.8 0.041983
IstogrammaG4Z  -3.7 0.0445378
IstogrammaG4Z  -3.6 0.04722
IstogrammaG4Z  -3.5 0.0500518
IstogrammaG4Z  -3.4 0.0529353
IstogrammaG4Z  -3.3 0.0559748
IstogrammaG4Z  -3.2 0.0591832
IstogrammaG4Z  -3.1 0.0624422
IstogrammaG4Z  -3 0.0658437
IstogrammaG4Z  -2.9 0.0693288
IstogrammaG4Z  -2.8 0.0729828
IstogrammaG4Z  -2.7 0.0766826
IstogrammaG4Z  -2.6 0.0805083
IstogrammaG4Z  -2.5 0.084388
IstogrammaG4Z  -2.4 0.088367
IstogrammaG4Z  -2.3 0.0924387
IstogrammaG4Z  -2.2 0.0965097
IstogrammaG4Z  -2.1 0.100625
IstogrammaG4Z  -2 0.104832
IstogrammaG4Z  -1.9 0.108988
IstogrammaG4Z  -1.8 0.113183
IstogrammaG4Z  -1.7 0.117313
IstogrammaG4Z  -1.6 0.121421
IstogrammaG4Z  -1.5 0.125437
IstogrammaG4Z  -1.4 0.129427
IstogrammaG4Z  -1.3 0.133245
IstogrammaG4Z  -1.2 0.136993
IstogrammaG4Z  -1.1 0.140549
IstogrammaG4Z  -1 0.143984
IstogrammaG4Z  -0.9 0.147175
IstogrammaG4Z  -0.8 0.150177
IstogrammaG4Z  -0.7 0.152909
IstogrammaG4Z  -0.6 0.155396
IstogrammaG4Z  -0.5 0.157647
IstogrammaG4Z  -0.4 0.159608
IstogrammaG4Z  -0.3 0.161295
IstogrammaG4Z  -0.2 0.162619
IstogrammaG4Z  -0.1 0.163612
IstogrammaG4Z  0 0.164326
IstogrammaG4Z  0.1 0.164708
IstogrammaG4Z  0.2 0.164705
IstogrammaG4Z  0.3 0.164377
IstogrammaG4Z  0.4 0.16377
IstogrammaG4Z  0.5 0.162769
IstogrammaG4Z  0.6 0.161445
IstogrammaG4Z  0.7 0.159868
IstogrammaG4Z  0.8 0.157966
IstogrammaG4Z  0.9 0.155767
IstogrammaG4Z  1 0.153318
IstogrammaG4Z  1.1 0.150598
IstogrammaG4Z  1.2 0.147661
IstogrammaG4Z  1.3 0.144488
IstogrammaG4Z  1.4 0.141162
IstogrammaG4Z  1.5 0.137649
IstogrammaG4Z  1.6 0.133983
IstogrammaG4Z  1.7 0.130174
IstogrammaG4Z  1.8 0.126297
IstogrammaG4Z  1.9 0.122291
IstogrammaG4Z  2 0.118234
IstogrammaG4Z  2.1 0.114133
IstogrammaG4Z  2.2 0.110009
IstogrammaG4Z  2.3 0.105875
IstogrammaG4Z  2.4 0.101768
IstogrammaG4Z  2.5 0.0976563
IstogrammaG4Z  2.6 0.0935723
IstogrammaG4Z  2.7 0.0895497
IstogrammaG4Z  2.8 0.085594
IstogrammaG4Z  2.9 0.0817445
IstogrammaG4Z  3 0.0779039
IstogrammaG4Z  3.1 0.0742116
IstogrammaG4Z  3.2 0.0705961
IstogrammaG4Z  3.3 0.0670893
IstogrammaG4Z  3.4 0.0637063
IstogrammaG4Z  3.5 0.0604075
IstogrammaG4Z  3.6 0.057251
IstogrammaG4Z  3.7 0.0541792
IstogrammaG4Z  3.8 0.0512347
IstogrammaG4Z  3.9 0.0484092
IstogrammaG4Z  4 0.0457187
IstogrammaG4Z  4.1 0.0431191
IstogrammaG4Z  4.2 0.0406393
IstogrammaG4Z  4.3 0.0382919
IstogrammaG4Z  4.4 0.0360453
IstogrammaG4Z  4.5 0.0339058
IstogrammaG4Z  4.6 0.0318852
IstogrammaG4Z  4.7 0.0299535
IstogrammaG4Z  4.8 0.0281299
IstogrammaG4Z  4.9 0.0264152
IstogrammaG4Z  5 0.0247632
IstogrammaG4Z  5.1 0.0232317
IstogrammaG4Z  5.2 0.0217713
IstogrammaG4Z  5.3 0.0203698
IstogrammaG4Z  5.4 0.0190846
IstogrammaG4Z  5.5 0.0178584
IstogrammaG4Z  5.6 0.0166981
IstogrammaG4Z  5.7 0.0156175
IstogrammaG4Z  5.8 0.0145933
IstogrammaG4Z  5.9 0.0136369
IstogrammaG4Z  6 0.0127305
IstogrammaG4Z  6.1 0.0118931
IstogrammaG4Z  6.2 0.0111071
IstogrammaG4Z  6.3 0.0103586
IstogrammaG4Z  6.4 0.00966479
IstogrammaG4Z  6.5 0.00901092
IstogrammaG4Z  6.6 0.00840997
IstogrammaG4Z  6.7 0.00783214
IstogrammaG4Z  6.8 0.0073085
IstogrammaG4Z  6.9 0.00680121
IstogrammaG4Z  7 0.0063396
IstogrammaG4Z  7.1 0.00591035
IstogrammaG4Z  7.2 0.00549914
IstogrammaG4Z  7.3 0.00511602
IstogrammaG4Z  7.4 0.00476617
IstogrammaG4Z  7.5 0.0044399
IstogrammaG4Z  7.6 0.00413148
IstogrammaG4Z  7.7 0.00384456
IstogrammaG4Z  7.8 0.00357347
IstogrammaG4Z  7.9 0.00332288
IstogrammaG4Z  8 0.00309191
IstogrammaG4Z  8.1 0.00287439
IstogrammaG4Z  8.2 0.00267541
IstogrammaG4Z  8.3 0.00248759
IstogrammaG4Z  8.4 0.00230783
IstogrammaG4Z  8.5 0.0021463
IstogrammaG4Z  8.6 0.00199762
IstogrammaG4Z  8.7 0.00185491
IstogrammaG4Z  8.8 0.00172387
IstogrammaG4Z  8.9 0.00160018
IstogrammaG4Z  9 0.0014859
IstogrammaG4Z  9.1 0.00138502
IstogrammaG4Z  9.2 0.00128503
IstogrammaG4Z  9.3 0.00119486
IstogrammaG4Z  9.4 0.00111165
IstogrammaG4Z  9.5 0.00102923
IstogrammaG4Z  9.6 0.000957946
IstogrammaG4Z  9.7 0.000889229
IstogrammaG4Z  9.8 0.000824538
IstogrammaG4Z  9.9 0.000765929
IstogrammaG4Z  10 0.000711452
IstogrammaG4Z  10.1 0.000661881
IstogrammaG4Z  10.2 0.000613567
IstogrammaG4Z  10.3 0.000569977
IstogrammaG4Z  10.4 0.000530565
IstogrammaG4Z  10.5 0.000493579
IstogrammaG4Z  10.6 0.000457354
IstogrammaG4Z  10.7 0.00042185
IstogrammaG4Z  10.8 0.000393465
IstogrammaG4Z  10.9 0.000365188
IstogrammaG4Z  11 0.000339248
IstogrammaG4Z  11.1 0.000314746
IstogrammaG4Z  11.2 0.000292181
IstogrammaG4Z  11.3 0.000270387
IstogrammaG4Z  11.4 0.000250563
IstogrammaG4Z  11.5 0.000233287
IstogrammaG4Z  11.6 0.000217006
IstogrammaG4Z  11.7 0.000200115
IstogrammaG4Z  11.8 0.000186156
IstogrammaG4Z  11.9 0.000173367
IstogrammaG4Z  12 0.000161029
IstogrammaG4Z  12.1 0.000149202
IstogrammaG4Z  12.2 0.00013835
IstogrammaG4Z  12.3 0.000128521
IstogrammaG4Z  12.4 0.000119279
IstogrammaG4Z  12.5 0.000110973
IstogrammaG4Z  12.6 0.000102869
IstogrammaG4Z  12.7 9.52042e-05
IstogrammaG4Z  12.8 8.77417e-05
IstogrammaG4Z  12.9 8.27958e-05
IstogrammaG4Z  13 7.62229e-05
IstogrammaG4Z  13.1 7.09354e-05
IstogrammaG4Z  13.2 6.54771e-05
IstogrammaG4Z  13.3 6.10313e-05
IstogrammaG4Z  13.4 5.70979e-05
IstogrammaG4Z  13.5 5.26438e-05
IstogrammaG4Z  13.6 4.85937e-05
IstogrammaG4Z  13.7 4.53938e-05
IstogrammaG4Z  13.8 4.14438e-05
IstogrammaG4Z  13.9 3.87958e-05
IstogrammaG4Z  14 3.56625e-05
IstogrammaG4Z  14.1 3.30312e-05
IstogrammaG4Z  14.2 3.13396e-05
IstogrammaG4Z  14.3 2.88375e-05
IstogrammaG4Z  14.4 2.67688e-05
IstogrammaG4Z  14.5 2.46e-05
IstogrammaG4Z  14.6 2.30042e-05
IstogrammaG4Z  14.7 2.12188e-05
IstogrammaG4Z  14.8 1.96292e-05
IstogrammaG4Z  14.9 1.82208e-05
IstogrammaG4Z  15 1.69604e-05
IstogrammaG4Z  15.1 1.61e-05
IstogrammaG4Z  15.2 1.4625e-05
IstogrammaG4Z  15.3 1.39292e-05
IstogrammaG4Z  15.4 1.24479e-05
IstogrammaG4Z  15.5 1.17042e-05
IstogrammaG4Z  15.6 1.07167e-05
IstogrammaG4Z  15.7 1.00958e-05
IstogrammaG4Z  15.8 9.11042e-06
IstogrammaG4Z  15.9 8.63333e-06
IstogrammaG4Z  16 8.03333e-06
IstogrammaG4Z  16.1 7.36458e-06
IstogrammaG4Z  16.2 6.8e-06
IstogrammaG4Z  16.3 6.68542e-06
IstogrammaG4Z  16.4 5.75417e-06
IstogrammaG4Z  16.5 5.4625e-06
IstogrammaG4Z  16.6 5.24167e-06
IstogrammaG4Z  16.7 4.61667e-06
IstogrammaG4Z  16.8 4.42083e-06
IstogrammaG4Z  16.9 4.22708e-06
IstogrammaG4Z  17 3.82083e-06
IstogrammaG4Z  17.1 3.425e-06
IstogrammaG4Z  17.2 3.2625e-06
IstogrammaG4Z  17.3 3.0625e-06
IstogrammaG4Z  17.4 2.74375e-06
IstogrammaG4Z  17.5 2.73333e-06
IstogrammaG4Z  17.6 2.48542e-06
IstogrammaG4Z  17.7 2.21042e-06
IstogrammaG4Z  17.8 2.11042e-06
IstogrammaG4Z  17.9 1.92083e-06
IstogrammaG4Z  18 1.77917e-06
IstogrammaG4Z  18.1 1.71042e-06
IstogrammaG4Z  18.2 1.47292e-06
IstogrammaG4Z  18.3 1.50833e-06
IstogrammaG4Z  18.4 1.4125e-06
IstogrammaG4Z  18.5 1.18542e-06
IstogrammaG4Z  18.6 1.09375e-06
IstogrammaG4Z  18.7 1.08542e-06
IstogrammaG4Z  18.8 9.85417e-07
IstogrammaG4Z  18.9 8.58333e-07
IstogrammaG4Z  19 8.45833e-07
IstogrammaG4Z  19.1 8.58333e-07
IstogrammaG4Z  19.2 7.5625e-07
IstogrammaG4Z  19.3 6.22917e-07
IstogrammaG4Z  19.4 5.77083e-07
IstogrammaG4Z  19.5 5.89583e-07
IstogrammaG4Z  19.6 5.1875e-07
IstogrammaG4Z  19.7 4.5625e-07
IstogrammaG4Z  19.8 4.85417e-07
IstogrammaG4Z  19.9 4.14583e-07
IstogrammaG4Z  20 4.4375e-07
IstogrammaG4Z  20.1 3.83333e-07
IstogrammaG4Z  20.2 3.20833e-07
IstogrammaG4Z  20.3 3.875e-07
IstogrammaG4Z  20.4 3.125e-07
IstogrammaG4Z  20.5 2.58333e-07
IstogrammaG4Z  20.6 2.5e-07
IstogrammaG4Z  20.7 2.4375e-07
IstogrammaG4Z  20.8 2.58333e-07
IstogrammaG4Z  20.9 2.04167e-07
IstogrammaG4Z  21 1.8125e-07
IstogrammaG4Z  21.1 1.60417e-07
IstogrammaG4Z  21.2 1.72917e-07
IstogrammaG4Z  21.3 1.41667e-07
IstogrammaG4Z  21.4 1.29167e-07
IstogrammaG4Z  21.5 1.14583e-07
IstogrammaG4Z  21.6 1.1875e-07
IstogrammaG4Z  21.7 1.16667e-07
IstogrammaG4Z  21.8 7.29167e-08
IstogrammaG4Z  21.9 1e-07
IstogrammaG4Z  22 7.5e-08
IstogrammaG4Z  22.1 8.75e-08
IstogrammaG4Z  22.2 7.91667e-08
IstogrammaG4Z  22.3 8.54167e-08
IstogrammaG4Z  22.4 6.875e-08
IstogrammaG4Z  22.5 7.08333e-08
IstogrammaG4Z  22.6 6.45833e-08
IstogrammaG4Z  22.7 5.625e-08
IstogrammaG4Z  22.8 4.16667e-08
IstogrammaG4Z  22.9 4.58333e-08
IstogrammaG4Z  23 4.79167e-08
IstogrammaG4Z  23.1 3.33333e-08
IstogrammaG4Z  23.2 5e-08
IstogrammaG4Z  23.3 3.54167e-08
IstogrammaG4Z  23.4 3.125e-08
IstogrammaG4Z  23.5 1.875e-08
IstogrammaG4Z  23.6 2.5e-08
IstogrammaG4Z  23.7 2.91667e-08
IstogrammaG4Z  23.8 1.66667e-08
IstogrammaG4Z  23.9 1.04167e-08
IstogrammaG4Z  24 1.875e-08
IstogrammaG4Z  24.1 1.875e-08
IstogrammaG4Z  24.2 1.66667e-08
IstogrammaG4Z  24.3 1.04167e-08
IstogrammaG4Z  24.4 1.25e-08
IstogrammaG4Z  24.5 6.25e-09
IstogrammaG4Z  24.6 1.04167e-08
IstogrammaG4Z  24.7 8.33333e-09
IstogrammaG4Z  24.8 6.25e-09
IstogrammaG4Z  24.9 6.25e-09
IstogrammaG4Z  25 4.16667e-09
IstogrammaG4Z  25.1 4.16667e-09
IstogrammaG4Z  25.2 1.25e-08
IstogrammaG4Z  25.3 6.25e-09
IstogrammaG4Z  25.4 4.16667e-09
IstogrammaG4Z  25.5 2.08333e-09
IstogrammaG4Z  25.6 1.04167e-08
IstogrammaG4Z  25.7 6.25e-09
IstogrammaG4Z  25.8 4.16667e-09
IstogrammaG4Z  25.9 8.33333e-09
IstogrammaG4Z  26 6.25e-09
IstogrammaG4Z  26.1 4.16667e-09
IstogrammaG4Z  26.3 2.08333e-09
IstogrammaG4Z  26.4 2.08333e-09
IstogrammaG4Z  26.5 1.25e-08
IstogrammaG4Z  26.6 2.08333e-09
IstogrammaG4Z  26.9 2.08333e-09
IstogrammaG4Z  27.4 2.08333e-09
IstogrammaG4Z  27.5 2.08333e-09
IstogrammaG4Z  27.6 2.08333e-09
IstogrammaG4Z  28.1 2.08333e-09
IstogrammaG4Z  28.6 4.16667e-09


==> Figure/pz5.dat <==
IstogrammaG5Z  -29.6 2.08333e-09
IstogrammaG5Z  -28 2.08333e-09
IstogrammaG5Z  -27.9 2.08333e-09
IstogrammaG5Z  -26.7 2.08333e-09
IstogrammaG5Z  -26.5 2.08333e-09
IstogrammaG5Z  -26.4 2.08333e-09
IstogrammaG5Z  -26.1 2.08333e-09
IstogrammaG5Z  -25.7 2.08333e-09
IstogrammaG5Z  -25.4 4.16667e-09
IstogrammaG5Z  -25.2 6.25e-09
IstogrammaG5Z  -25 4.16667e-09
IstogrammaG5Z  -24.8 4.16667e-09
IstogrammaG5Z  -24.7 2.08333e-09
IstogrammaG5Z  -24.6 1.04167e-08
IstogrammaG5Z  -24.5 4.16667e-09
IstogrammaG5Z  -24.4 4.16667e-09
IstogrammaG5Z  -24.3 2.08333e-09
IstogrammaG5Z  -24.2 2.08333e-09
IstogrammaG5Z  -24.1 4.16667e-09
IstogrammaG5Z  -24 4.16667e-09
IstogrammaG5Z  -23.9 1.04167e-08
IstogrammaG5Z  -23.8 2.08333e-09
IstogrammaG5Z  -23.7 4.16667e-09
IstogrammaG5Z  -23.6 2.08333e-09
IstogrammaG5Z  -23.5 6.25e-09
IstogrammaG5Z  -23.4 2.08333e-09
IstogrammaG5Z  -23.3 2.08333e-09
IstogrammaG5Z  -23.2 1.04167e-08
IstogrammaG5Z  -23.1 8.33333e-09
IstogrammaG5Z  -23 6.25e-09
IstogrammaG5Z  -22.9 1.45833e-08
IstogrammaG5Z  -22.8 1.04167e-08
IstogrammaG5Z  -22.7 1.04167e-08
IstogrammaG5Z  -22.6 1.04167e-08
IstogrammaG5Z  -22.5 1.45833e-08
IstogrammaG5Z  -22.4 1.45833e-08
IstogrammaG5Z  -22.3 2.29167e-08
IstogrammaG5Z  -22.2 1.66667e-08
IstogrammaG5Z  -22.1 1.66667e-08
IstogrammaG5Z  -22 2.70833e-08
IstogrammaG5Z  -21.9 1.04167e-08
IstogrammaG5Z  -21.8 2.70833e-08
IstogrammaG5Z  -21.7 4.16667e-09
IstogrammaG5Z  -21.6 1.04167e-08
IstogrammaG5Z  -21.5 3.33333e-08
IstogrammaG5Z  -21.4 2.91667e-08
IstogrammaG5Z  -21.3 4.79167e-08
IstogrammaG5Z  -21.2 3.33333e-08
IstogrammaG5Z  -21.1 4.375e-08
IstogrammaG5Z  -21 4.375e-08
IstogrammaG5Z  -20.9 4.16667e-08
IstogrammaG5Z  -20.8 6.66667e-08
IstogrammaG5Z  -20.7 4.79167e-08
IstogrammaG5Z  -20.6 7.29167e-08
IstogrammaG5Z  -20.5 7.70833e-08
IstogrammaG5Z  -20.4 9.79167e-08
IstogrammaG5Z  -20.3 7.70833e-08
IstogrammaG5Z  -20.2 9.375e-08
IstogrammaG5Z  -20.1 8.95833e-08
IstogrammaG5Z  -20 9.58333e-08
IstogrammaG5Z  -19.9 9.79167e-08
IstogrammaG5Z  -19.8 1.16667e-07
IstogrammaG5Z  -19.7 1.375e-07
IstogrammaG5Z  -19.6 1.79167e-07
IstogrammaG5Z  -19.5 1.66667e-07
IstogrammaG5Z  -19.4 1.875e-07
IstogrammaG5Z  -19.3 1.79167e-07
IstogrammaG5Z  -19.2 1.91667e-07
IstogrammaG5Z  -19.1 2.33333e-07
IstogrammaG5Z  -19 2.5625e-07
IstogrammaG5Z  -18.9 2.79167e-07
IstogrammaG5Z  -18.8 2.9375e-07
IstogrammaG5Z  -18.7 3.20833e-07
IstogrammaG5Z  -18.6 3.29167e-07
IstogrammaG5Z  -18.5 3.35417e-07
IstogrammaG5Z  -18.4 4.02083e-07
IstogrammaG5Z  -18.3 4.3125e-07
IstogrammaG5Z  -18.2 4.0625e-07
IstogrammaG5Z  -18.1 5.47917e-07
IstogrammaG5Z  -18 5.875e-07
IstogrammaG5Z  -17.9 5.47917e-07
IstogrammaG5Z  -17.8 6.14583e-07
IstogrammaG5Z  -17.7 6.47917e-07
IstogrammaG5Z  -17.6 7.85417e-07
IstogrammaG5Z  -17.5 7.97917e-07
IstogrammaG5Z  -17.4 8.3125e-07
IstogrammaG5Z  -17.3 8.75e-07
IstogrammaG5Z  -17.2 9.77083e-07
IstogrammaG5Z  -17.1 1.02708e-06
IstogrammaG5Z  -17 1.10625e-06
IstogrammaG5Z  -16.9 1.22917e-06
IstogrammaG5Z  -16.8 1.27917e-06
IstogrammaG5Z  -16.7 1.54792e-06
IstogrammaG5Z  -16.6 1.54792e-06
IstogrammaG5Z  -16.5 1.69583e-06
IstogrammaG5Z  -16.4 1.83333e-06
IstogrammaG5Z  -16.3 1.99167e-06
IstogrammaG5Z  -16.2 2.21458e-06
IstogrammaG5Z  -16.1 2.42083e-06
IstogrammaG5Z  -16 2.58542e-06
IstogrammaG5Z  -15.9 2.80625e-06
IstogrammaG5Z  -15.8 3.04583e-06
IstogrammaG5Z  -15.7 3.25625e-06
IstogrammaG5Z  -15.6 3.43542e-06
IstogrammaG5Z  -15.5 4.10208e-06
IstogrammaG5Z  -15.4 4.18333e-06
IstogrammaG5Z  -15.3 4.44167e-06
IstogrammaG5Z  -15.2 5.08125e-06
IstogrammaG5Z  -15.1 5.13333e-06
IstogrammaG5Z  -15 5.67917e-06
IstogrammaG5Z  -14.9 6.16042e-06
IstogrammaG5Z  -14.8 6.70208e-06
IstogrammaG5Z  -14.7 7.45625e-06
IstogrammaG5Z  -14.6 7.83125e-06
IstogrammaG5Z  -14.5 8.63125e-06
IstogrammaG5Z  -14.4 9.25208e-06
IstogrammaG5Z  -14.3 1.005e-05
IstogrammaG5Z  -14.2 1.09375e-05
IstogrammaG5Z  -14.1 1.19333e-05
IstogrammaG5Z  -14 1.25792e-05
IstogrammaG5Z  -13.9 1.39688e-05
IstogrammaG5Z  -13.8 1.51062e-05
IstogrammaG5Z  -13.7 1.62583e-05
IstogrammaG5Z  -13.6 1.73208e-05
IstogrammaG5Z  -13.5 1.90833e-05
IstogrammaG5Z  -13.4 2.04562e-05
IstogrammaG5Z  -13.3 2.25312e-05
IstogrammaG5Z  -13.2 2.40771e-05
IstogrammaG5Z  -13.1 2.65771e-05
IstogrammaG5Z  -13 2.8775e-05
IstogrammaG5Z  -12.9 3.12917e-05
IstogrammaG5Z  -12.8 3.33458e-05
IstogrammaG5Z  -12.7 3.62417e-05
IstogrammaG5Z  -12.6 3.94979e-05
IstogrammaG5Z  -12.5 4.28333e-05
IstogrammaG5Z  -12.4 4.58417e-05
IstogrammaG5Z  -12.3 4.97771e-05
IstogrammaG5Z  -12.2 5.30937e-05
IstogrammaG5Z  -12.1 5.87292e-05
IstogrammaG5Z  -12 6.34458e-05
IstogrammaG5Z  -11.9 6.79646e-05
IstogrammaG5Z  -11.8 7.41854e-05
IstogrammaG5Z  -11.7 8.00146e-05
IstogrammaG5Z  -11.6 8.61271e-05
IstogrammaG5Z  -11.5 9.48187e-05
IstogrammaG5Z  -11.4 0.000102465
IstogrammaG5Z  -11.3 0.000111185
IstogrammaG5Z  -11.2 0.000119692
IstogrammaG5Z  -11.1 0.00012946
IstogrammaG5Z  -11 0.000141496
IstogrammaG5Z  -10.9 0.000152042
IstogrammaG5Z  -10.8 0.000164456
IstogrammaG5Z  -10.7 0.000179077
IstogrammaG5Z  -10.6 0.000193025
IstogrammaG5Z  -10.5 0.000209515
IstogrammaG5Z  -10.4 0.000226258
IstogrammaG5Z  -10.3 0.000245415
IstogrammaG5Z  -10.2 0.000265506
IstogrammaG5Z  -10.1 0.000287077
IstogrammaG5Z  -10 0.000312483
IstogrammaG5Z  -9.9 0.000336798
IstogrammaG5Z  -9.8 0.000365373
IstogrammaG5Z  -9.7 0.000394554
IstogrammaG5Z  -9.6 0.000428875
IstogrammaG5Z  -9.5 0.000463773
IstogrammaG5Z  -9.4 0.000503417
IstogrammaG5Z  -9.3 0.000543198
IstogrammaG5Z  -9.2 0.000591588
IstogrammaG5Z  -9.1 0.000639062
IstogrammaG5Z  -9 0.00069141
IstogrammaG5Z  -8.9 0.00074641
IstogrammaG5Z  -8.8 0.000810858
IstogrammaG5Z  -8.7 0.000876727
IstogrammaG5Z  -8.6 0.000950673
IstogrammaG5Z  -8.5 0.00103035
IstogrammaG5Z  -8.4 0.00111615
IstogrammaG5Z  -8.3 0.00120604
IstogrammaG5Z  -8.2 0.00130296
IstogrammaG5Z  -8.1 0.00141326
IstogrammaG5Z  -8 0.001531
IstogrammaG5Z  -7.9 0.00165786
IstogrammaG5Z  -7.8 0.00179353
IstogrammaG5Z  -7.7 0.00193548
IstogrammaG5Z  -7.6 0.00209626
IstogrammaG5Z  -7.5 0.00226767
IstogrammaG5Z  -7.4 0.00245898
IstogrammaG5Z  -7.3 0.00265948
IstogrammaG5Z  -7.2 0.00287431
IstogrammaG5Z  -7.1 0.0031184
IstogrammaG5Z  -7 0.0033654
IstogrammaG5Z  -6.9 0.00363366
IstogrammaG5Z  -6.8 0.00393493
IstogrammaG5Z  -6.7 0.00425934
IstogrammaG5Z  -6.6 0.00459787
IstogrammaG5Z  -6.5 0.00496638
IstogrammaG5Z  -6.4 0.00537144
IstogrammaG5Z  -6.3 0.00579657
IstogrammaG5Z  -6.2 0.0062657
IstogrammaG5Z  -6.1 0.00677532
IstogrammaG5Z  -6 0.00731601
IstogrammaG5Z  -5.9 0.00789384
IstogrammaG5Z  -5.8 0.00853129
IstogrammaG5Z  -5.7 0.0092095
IstogrammaG5Z  -5.6 0.00993389
IstogrammaG5Z  -5.5 0.0107231
IstogrammaG5Z  -5.4 0.0115586
IstogrammaG5Z  -5.3 0.0124626
IstogrammaG5Z  -5.2 0.0134419
IstogrammaG5Z  -5.1 0.0144867
IstogrammaG5Z  -5 0.0156082
IstogrammaG5Z  -4.9 0.0168072
IstogrammaG5Z  -4.8 0.0180956
IstogrammaG5Z  -4.7 0.0194789
IstogrammaG5Z  -4.6 0.0209436
IstogrammaG5Z  -4.5 0.0225198
IstogrammaG5Z  -4.4 0.0242015
IstogrammaG5Z  -4.3 0.0259991
IstogrammaG5Z  -4.2 0.0279089
IstogrammaG5Z  -4.1 0.0299621
IstogrammaG5Z  -4 0.0321023
IstogrammaG5Z  -3.9 0.0343998
IstogrammaG5Z  -3.8 0.0368638
IstogrammaG5Z  -3.7 0.0394648
IstogrammaG5Z  -3.6 0.0421697
IstogrammaG5Z  -3.5 0.045075
IstogrammaG5Z  -3.4 0.0481063
IstogrammaG5Z  -3.3 0.0513216
IstogrammaG5Z  -3.2 0.0547062
IstogrammaG5Z  -3.1 0.0582493
IstogrammaG5Z  -3 0.0619407
IstogrammaG5Z  -2.9 0.065804
IstogrammaG5Z  -2.8 0.0698715
IstogrammaG5Z  -2.7 0.0740525
IstogrammaG5Z  -2.6 0.0784094
IstogrammaG5Z  -2.5 0.082881
IstogrammaG5Z  -2.4 0.0875165
IstogrammaG5Z  -2.3 0.0922849
IstogrammaG5Z  -2.2 0.097149
IstogrammaG5Z  -2.1 0.102125
IstogrammaG5Z  -2 0.107161
IstogrammaG5Z  -1.9 0.112282
IstogrammaG5Z  -1.8 0.117428
IstogrammaG5Z  -1.7 0.122602
IstogrammaG5Z  -1.6 0.127748
IstogrammaG5Z  -1.5 0.132861
IstogrammaG5Z  -1.4 0.137925
IstogrammaG5Z  -1.3 0.142833
IstogrammaG5Z  -1.2 0.14762
IstogrammaG5Z  -1.1 0.15228
IstogrammaG5Z  -1 0.156685
IstogrammaG5Z  -0.9 0.16085
IstogrammaG5Z  -0.8 0.164758
IstogrammaG5Z  -0.7 0.168372
IstogrammaG5Z  -0.6 0.171684
IstogrammaG5Z  -0.5 0.174553
IstogrammaG5Z  -0.4 0.177042
IstogrammaG5Z  -0.3 0.179164
IstogrammaG5Z  -0.2 0.18083
IstogrammaG5Z  -0.1 0.182048
IstogrammaG5Z  0 0.182763
IstogrammaG5Z  0.1 0.183071
IstogrammaG5Z  0.2 0.182896
IstogrammaG5Z  0.3 0.182276
IstogrammaG5Z  0.4 0.18117
IstogrammaG5Z  0.5 0.179601
IstogrammaG5Z  0.6 0.177569
IstogrammaG5Z  0.7 0.175225
IstogrammaG5Z  0.8 0.172393
IstogrammaG5Z  0.9 0.16923
IstogrammaG5Z  1 0.165743
IstogrammaG5Z  1.1 0.161917
IstogrammaG5Z  1.2 0.157848
IstogrammaG5Z  1.3 0.153495
IstogrammaG5Z  1.4 0.148948
IstogrammaG5Z  1.5 0.144243
IstogrammaG5Z  1.6 0.139386
IstogrammaG5Z  1.7 0.134383
IstogrammaG5Z  1.8 0.129348
IstogrammaG5Z  1.9 0.124219
IstogrammaG5Z  2 0.119123
IstogrammaG5Z  2.1 0.114034
IstogrammaG5Z  2.2 0.108932
IstogrammaG5Z  2.3 0.103905
IstogrammaG5Z  2.4 0.0989852
IstogrammaG5Z  2.5 0.0941138
IstogrammaG5Z  2.6 0.0893489
IstogrammaG5Z  2.7 0.084716
IstogrammaG5Z  2.8 0.0801989
IstogrammaG5Z  2.9 0.0758287
IstogrammaG5Z  3 0.0716376
IstogrammaG5Z  3.1 0.0675857
IstogrammaG5Z  3.2 0.0636663
IstogrammaG5Z  3.3 0.0599015
IstogrammaG5Z  3.4 0.0563215
IstogrammaG5Z  3.5 0.0529197
IstogrammaG5Z  3.6 0.0496556
IstogrammaG5Z  3.7 0.0465525
IstogrammaG5Z  3.8 0.0436271
IstogrammaG5Z  3.9 0.0408482
IstogrammaG5Z  4 0.0381919
IstogrammaG5Z  4.1 0.0356998
IstogrammaG5Z  4.2 0.0333423
IstogrammaG5Z  4.3 0.0311234
IstogrammaG5Z  4.4 0.0290451
IstogrammaG5Z  4.5 0.0270738
IstogrammaG5Z  4.6 0.0252277
IstogrammaG5Z  4.7 0.0234953
IstogrammaG5Z  4.8 0.0218595
IstogrammaG5Z  4.9 0.0203434
IstogrammaG5Z  5 0.0189298
IstogrammaG5Z  5.1 0.0175864
IstogrammaG5Z  5.2 0.0163481
IstogrammaG5Z  5.3 0.0151734
IstogrammaG5Z  5.4 0.0140854
IstogrammaG5Z  5.5 0.0130914
IstogrammaG5Z  5.6 0.0121398
IstogrammaG5Z  5.7 0.0112654
IstogrammaG5Z  5.8 0.0104469
IstogrammaG5Z  5.9 0.00969056
IstogrammaG5Z  6 0.00897355
IstogrammaG5Z  6.1 0.00832414
IstogrammaG5Z  6.2 0.00770874
IstogrammaG5Z  6.3 0.00713803
IstogrammaG5Z  6.4 0.00661283
IstogrammaG5Z  6.5 0.00611879
IstogrammaG5Z  6.6 0.00566751
IstogrammaG5Z  6.7 0.00524895
IstogrammaG5Z  6.8 0.00485813
IstogrammaG5Z  6.9 0.00449519
IstogrammaG5Z  7 0.00415842
IstogrammaG5Z  7.1 0.00384393
IstogrammaG5Z  7.2 0.00355882
IstogrammaG5Z  7.3 0.00329248
IstogrammaG5Z  7.4 0.003047
IstogrammaG5Z  7.5 0.00281871
IstogrammaG5Z  7.6 0.00260761
IstogrammaG5Z  7.7 0.00240401
IstogrammaG5Z  7.8 0.00222744
IstogrammaG5Z  7.9 0.0020524
IstogrammaG5Z  8 0.00189714
IstogrammaG5Z  8.1 0.00175492
IstogrammaG5Z  8.2 0.00162086
IstogrammaG5Z  8.3 0.00150289
IstogrammaG5Z  8.4 0.00138596
IstogrammaG5Z  8.5 0.00128092
IstogrammaG5Z  8.6 0.0011845
IstogrammaG5Z  8.7 0.00109105
IstogrammaG5Z  8.8 0.00101035
IstogrammaG5Z  8.9 0.00093234
IstogrammaG5Z  9 0.000863258
IstogrammaG5Z  9.1 0.000794329
IstogrammaG5Z  9.2 0.000735675
IstogrammaG5Z  9.3 0.000680798
IstogrammaG5Z  9.4 0.000625498
IstogrammaG5Z  9.5 0.000578588
IstogrammaG5Z  9.6 0.000537127
IstogrammaG5Z  9.7 0.000494338
IstogrammaG5Z  9.8 0.00045569
IstogrammaG5Z  9.9 0.000421169
IstogrammaG5Z  10 0.000389673
IstogrammaG5Z  10.1 0.000359508
IstogrammaG5Z  10.2 0.000332898
IstogrammaG5Z  10.3 0.000306079
IstogrammaG5Z  10.4 0.00028185
IstogrammaG5Z  10.5 0.000260792
IstogrammaG5Z  10.6 0.00024271
IstogrammaG5Z  10.7 0.000222129
IstogrammaG5Z  10.8 0.000205344
IstogrammaG5Z  10.9 0.000189077
IstogrammaG5Z  11 0.000174969
IstogrammaG5Z  11.1 0.0001616
IstogrammaG5Z  11.2 0.000149196
IstogrammaG5Z  11.3 0.000138467
IstogrammaG5Z  11.4 0.000127446
IstogrammaG5Z  11.5 0.000117054
IstogrammaG5Z  11.6 0.000109298
IstogrammaG5Z  11.7 0.000100158
IstogrammaG5Z  11.8 9.3475e-05
IstogrammaG5Z  11.9 8.58146e-05
IstogrammaG5Z  12 7.88646e-05
IstogrammaG5Z  12.1 7.29542e-05
IstogrammaG5Z  12.2 6.71292e-05
IstogrammaG5Z  12.3 6.25292e-05
IstogrammaG5Z  12.4 5.67354e-05
IstogrammaG5Z  12.5 5.28417e-05
IstogrammaG5Z  12.6 4.93417e-05
IstogrammaG5Z  12.7 4.55125e-05
IstogrammaG5Z  12.8 4.12104e-05
IstogrammaG5Z  12.9 3.815e-05
IstogrammaG5Z  13 3.58813e-05
IstogrammaG5Z  13.1 3.27604e-05
IstogrammaG5Z  13.2 3.00271e-05
IstogrammaG5Z  13.3 2.79021e-05
IstogrammaG5Z  13.4 2.64375e-05
IstogrammaG5Z  13.5 2.36667e-05
IstogrammaG5Z  13.6 2.24104e-05
IstogrammaG5Z  13.7 2.00729e-05
IstogrammaG5Z  13.8 1.88188e-05
IstogrammaG5Z  13.9 1.69812e-05
IstogrammaG5Z  14 1.60917e-05
IstogrammaG5Z  14.1 1.49542e-05
IstogrammaG5Z  14.2 1.34021e-05
IstogrammaG5Z  14.3 1.24917e-05
IstogrammaG5Z  14.4 1.14292e-05
IstogrammaG5Z  14.5 1.08833e-05
IstogrammaG5Z  14.6 9.94583e-06
IstogrammaG5Z  14.7 9.225e-06
IstogrammaG5Z  14.8 8.48333e-06
IstogrammaG5Z  14.9 7.75e-06
IstogrammaG5Z  15 7.13542e-06
IstogrammaG5Z  15.1 6.63542e-06
IstogrammaG5Z  15.2 6.00417e-06
IstogrammaG5Z  15.3 5.70417e-06
IstogrammaG5Z  15.4 5.18542e-06
IstogrammaG5Z  15.5 4.75e-06
IstogrammaG5Z  15.6 4.35208e-06
IstogrammaG5Z  15.7 4.18333e-06
IstogrammaG5Z  15.8 3.725e-06
IstogrammaG5Z  15.9 3.41042e-06
IstogrammaG5Z  16 3.28125e-06
IstogrammaG5Z  16.1 2.83333e-06
IstogrammaG5Z  16.2 2.78333e-06
IstogrammaG5Z  16.3 2.54792e-06
IstogrammaG5Z  16.4 2.28958e-06
IstogrammaG5Z  16.5 2.06458e-06
IstogrammaG5Z  16.6 2.05625e-06
IstogrammaG5Z  16.7 2.02917e-06
IstogrammaG5Z  16.8 1.58333e-06
IstogrammaG5Z  16.9 1.49583e-06
IstogrammaG5Z  17 1.38958e-06
IstogrammaG5Z  17.1 1.38542e-06
IstogrammaG5Z  17.2 1.17917e-06
IstogrammaG5Z  17.3 1.17083e-06
IstogrammaG5Z  17.4 1.075e-06
IstogrammaG5Z  17.5 1.00417e-06
IstogrammaG5Z  17.6 9.04167e-07
IstogrammaG5Z  17.7 8.1875e-07
IstogrammaG5Z  17.8 7.4375e-07
IstogrammaG5Z  17.9 6.97917e-07
IstogrammaG5Z  18 6.60417e-07
IstogrammaG5Z  18.1 5.95833e-07
IstogrammaG5Z  18.2 6e-07
IstogrammaG5Z  18.3 5e-07
IstogrammaG5Z  18.4 4.35417e-07
IstogrammaG5Z  18.5 4.29167e-07
IstogrammaG5Z  18.6 4.0625e-07
IstogrammaG5Z  18.7 4.1875e-07
IstogrammaG5Z  18.8 3.5625e-07
IstogrammaG5Z  18.9 2.95833e-07
IstogrammaG5Z  19 3.14583e-07
IstogrammaG5Z  19.1 2.5625e-07
IstogrammaG5Z  19.2 2.47917e-07
IstogrammaG5Z  19.3 2.77083e-07
IstogrammaG5Z  19.4 1.875e-07
IstogrammaG5Z  19.5 2.10417e-07
IstogrammaG5Z  19.6 1.9375e-07
IstogrammaG5Z  19.7 1.60417e-07
IstogrammaG5Z  19.8 1.33333e-07
IstogrammaG5Z  19.9 1.39583e-07
IstogrammaG5Z  20 1.39583e-07
IstogrammaG5Z  20.1 1.14583e-07
IstogrammaG5Z  20.2 1.08333e-07
IstogrammaG5Z  20.3 1.08333e-07
IstogrammaG5Z  20.4 9.375e-08
IstogrammaG5Z  20.5 1.125e-07
IstogrammaG5Z  20.6 9.375e-08
IstogrammaG5Z  20.7 9.79167e-08
IstogrammaG5Z  20.8 7.91667e-08
IstogrammaG5Z  20.9 7.5e-08
IstogrammaG5Z  21 7.08333e-08
IstogrammaG5Z  21.1 6.04167e-08
IstogrammaG5Z  21.2 3.33333e-08
IstogrammaG5Z  21.3 3.125e-08
IstogrammaG5Z  21.4 4.79167e-08
IstogrammaG5Z  21.5 2.08333e-08
IstogrammaG5Z  21.6 4.375e-08
IstogrammaG5Z  21.7 2.29167e-08
IstogrammaG5Z  21.8 2.5e-08
IstogrammaG5Z  21.9 2.91667e-08
IstogrammaG5Z  22 2.08333e-08
IstogrammaG5Z  22.1 1.875e-08
IstogrammaG5Z  22.2 3.54167e-08
IstogrammaG5Z  22.3 1.25e-08
IstogrammaG5Z  22.4 2.08333e-08
IstogrammaG5Z  22.5 1.875e-08
IstogrammaG5Z  22.6 2.70833e-08
IstogrammaG5Z  22.7 1.66667e-08
IstogrammaG5Z  22.8 1.25e-08
IstogrammaG5Z  22.9 1.25e-08
IstogrammaG5Z  23 1.66667e-08
IstogrammaG5Z  23.1 6.25e-09
IstogrammaG5Z  23.2 1.45833e-08
IstogrammaG5Z  23.3 1.04167e-08
IstogrammaG5Z  23.4 6.25e-09
IstogrammaG5Z  23.5 8.33333e-09
IstogrammaG5Z  23.6 6.25e-09
IstogrammaG5Z  23.7 4.16667e-09
IstogrammaG5Z  23.8 4.16667e-09
IstogrammaG5Z  23.9 4.16667e-09
IstogrammaG5Z  24 4.16667e-09
IstogrammaG5Z  24.1 8.33333e-09
IstogrammaG5Z  24.2 2.08333e-09
IstogrammaG5Z  24.3 6.25e-09
IstogrammaG5Z  24.4 4.16667e-09
IstogrammaG5Z  24.5 2.08333e-09
IstogrammaG5Z  24.6 4.16667e-09
IstogrammaG5Z  24.8 4.16667e-09
IstogrammaG5Z  24.9 2.08333e-09
IstogrammaG5Z  25 2.08333e-09
IstogrammaG5Z  25.1 2.08333e-09
IstogrammaG5Z  25.2 2.08333e-09
IstogrammaG5Z  25.3 2.08333e-09
IstogrammaG5Z  25.4 6.25e-09
IstogrammaG5Z  25.6 4.16667e-09
IstogrammaG5Z  25.7 2.08333e-09
IstogrammaG5Z  25.8 4.16667e-09
IstogrammaG5Z  26 6.25e-09
IstogrammaG5Z  27.1 2.08333e-09
IstogrammaG5Z  27.4 2.08333e-09
IstogrammaG5Z  28.1 2.08333e-09
IstogrammaG5Z  29.9 2.08333e-09


==> The random matching problem on the Bethe lattice/Figure/costo.dat <==
#z	E	dE
3	0.83789	0.00002
4	0.82894	0.00002
5	0.82607	0.00001
6	0.82474	0.00001
7	0.82407	0.00002
8	0.82365	0.00002
9	0.82336	0.00001
10	0.82314	0.00002
20	0.82259	0.00001


==> The random matching problem on the Bethe lattice/Figure/costonum.dat <==
#z	E	dE
3	0.8378	0.0001
4	0.8291	0.0005


==> The random matching problem on the Bethe lattice/Figure/pz10.dat <==
IstogrammaG10Z  -23.9 2.08333e-09
IstogrammaG10Z  -23.2 2.08333e-09
IstogrammaG10Z  -22.9 2.08333e-09
IstogrammaG10Z  -22.6 2.08333e-09
IstogrammaG10Z  -22.5 4.16667e-09
IstogrammaG10Z  -22.4 2.08333e-09
IstogrammaG10Z  -22.1 2.08333e-09
IstogrammaG10Z  -21.9 4.16667e-09
IstogrammaG10Z  -21.8 8.33333e-09
IstogrammaG10Z  -21.7 4.16667e-09
IstogrammaG10Z  -21.6 6.25e-09
IstogrammaG10Z  -21.2 4.16667e-09
IstogrammaG10Z  -21.1 6.25e-09
IstogrammaG10Z  -21 4.16667e-09
IstogrammaG10Z  -20.9 8.33333e-09
IstogrammaG10Z  -20.8 6.25e-09
IstogrammaG10Z  -20.7 1.25e-08
IstogrammaG10Z  -20.6 1.45833e-08
IstogrammaG10Z  -20.4 8.33333e-09
IstogrammaG10Z  -20.3 8.33333e-09
IstogrammaG10Z  -20.2 8.33333e-09
IstogrammaG10Z  -20.1 1.04167e-08
IstogrammaG10Z  -20 8.33333e-09
IstogrammaG10Z  -19.9 1.875e-08
IstogrammaG10Z  -19.8 1.25e-08
IstogrammaG10Z  -19.7 1.66667e-08
IstogrammaG10Z  -19.6 2.70833e-08
IstogrammaG10Z  -19.5 2.5e-08
IstogrammaG10Z  -19.4 2.29167e-08
IstogrammaG10Z  -19.3 4.16667e-08
IstogrammaG10Z  -19.2 3.33333e-08
IstogrammaG10Z  -19.1 4.16667e-08
IstogrammaG10Z  -19 4.58333e-08
IstogrammaG10Z  -18.9 3.54167e-08
IstogrammaG10Z  -18.8 3.125e-08
IstogrammaG10Z  -18.7 4.375e-08
IstogrammaG10Z  -18.6 3.54167e-08
IstogrammaG10Z  -18.5 4.16667e-08
IstogrammaG10Z  -18.4 6.04167e-08
IstogrammaG10Z  -18.3 5.625e-08
IstogrammaG10Z  -18.2 5.625e-08
IstogrammaG10Z  -18.1 1.10417e-07
IstogrammaG10Z  -18 7.29167e-08
IstogrammaG10Z  -17.9 8.125e-08
IstogrammaG10Z  -17.8 8.75e-08
IstogrammaG10Z  -17.7 1.0625e-07
IstogrammaG10Z  -17.6 1.22917e-07
IstogrammaG10Z  -17.5 1.52083e-07
IstogrammaG10Z  -17.4 1.35417e-07
IstogrammaG10Z  -17.3 1.3125e-07
IstogrammaG10Z  -17.2 2.08333e-07
IstogrammaG10Z  -17.1 2e-07
IstogrammaG10Z  -17 2.27083e-07
IstogrammaG10Z  -16.9 2.5625e-07
IstogrammaG10Z  -16.8 2.10417e-07
IstogrammaG10Z  -16.7 2.79167e-07
IstogrammaG10Z  -16.6 2.97917e-07
IstogrammaG10Z  -16.5 2.89583e-07
IstogrammaG10Z  -16.4 3.41667e-07
IstogrammaG10Z  -16.3 3.72917e-07
IstogrammaG10Z  -16.2 3.77083e-07
IstogrammaG10Z  -16.1 5.125e-07
IstogrammaG10Z  -16 4.9375e-07
IstogrammaG10Z  -15.9 5.97917e-07
IstogrammaG10Z  -15.8 6.08333e-07
IstogrammaG10Z  -15.7 5.8125e-07
IstogrammaG10Z  -15.6 6.91667e-07
IstogrammaG10Z  -15.5 7.91667e-07
IstogrammaG10Z  -15.4 8.6875e-07
IstogrammaG10Z  -15.3 9.83333e-07
IstogrammaG10Z  -15.2 1.06875e-06
IstogrammaG10Z  -15.1 1.07917e-06
IstogrammaG10Z  -15 1.30625e-06
IstogrammaG10Z  -14.9 1.32292e-06
IstogrammaG10Z  -14.8 1.5e-06
IstogrammaG10Z  -14.7 1.74792e-06
IstogrammaG10Z  -14.6 1.77292e-06
IstogrammaG10Z  -14.5 1.89375e-06
IstogrammaG10Z  -14.4 2.16458e-06
IstogrammaG10Z  -14.3 2.3875e-06
IstogrammaG10Z  -14.2 2.56458e-06
IstogrammaG10Z  -14.1 2.96875e-06
IstogrammaG10Z  -14 3.20417e-06
IstogrammaG10Z  -13.9 3.42083e-06
IstogrammaG10Z  -13.8 3.83542e-06
IstogrammaG10Z  -13.7 3.94167e-06
IstogrammaG10Z  -13.6 4.325e-06
IstogrammaG10Z  -13.5 5.00208e-06
IstogrammaG10Z  -13.4 5.53958e-06
IstogrammaG10Z  -13.3 5.875e-06
IstogrammaG10Z  -13.2 6.24583e-06
IstogrammaG10Z  -13.1 7.14167e-06
IstogrammaG10Z  -13 7.53125e-06
IstogrammaG10Z  -12.9 8.54375e-06
IstogrammaG10Z  -12.8 9.35625e-06
IstogrammaG10Z  -12.7 9.75833e-06
IstogrammaG10Z  -12.6 1.10313e-05
IstogrammaG10Z  -12.5 1.19708e-05
IstogrammaG10Z  -12.4 1.34083e-05
IstogrammaG10Z  -12.3 1.485e-05
IstogrammaG10Z  -12.2 1.60667e-05
IstogrammaG10Z  -12.1 1.72896e-05
IstogrammaG10Z  -12 1.87812e-05
IstogrammaG10Z  -11.9 2.06479e-05
IstogrammaG10Z  -11.8 2.26375e-05
IstogrammaG10Z  -11.7 2.51958e-05
IstogrammaG10Z  -11.6 2.69812e-05
IstogrammaG10Z  -11.5 3.02146e-05
IstogrammaG10Z  -11.4 3.27917e-05
IstogrammaG10Z  -11.3 3.63187e-05
IstogrammaG10Z  -11.2 3.89417e-05
IstogrammaG10Z  -11.1 4.30187e-05
IstogrammaG10Z  -11 4.65958e-05
IstogrammaG10Z  -10.9 5.15208e-05
IstogrammaG10Z  -10.8 5.55771e-05
IstogrammaG10Z  -10.7 6.14313e-05
IstogrammaG10Z  -10.6 6.61083e-05
IstogrammaG10Z  -10.5 7.45208e-05
IstogrammaG10Z  -10.4 8.075e-05
IstogrammaG10Z  -10.3 8.81604e-05
IstogrammaG10Z  -10.2 9.64396e-05
IstogrammaG10Z  -10.1 0.000106115
IstogrammaG10Z  -10 0.000115317
IstogrammaG10Z  -9.9 0.00012574
IstogrammaG10Z  -9.8 0.000138733
IstogrammaG10Z  -9.7 0.000150694
IstogrammaG10Z  -9.6 0.000164604
IstogrammaG10Z  -9.5 0.0001816
IstogrammaG10Z  -9.4 0.000197379
IstogrammaG10Z  -9.3 0.000216119
IstogrammaG10Z  -9.2 0.000236323
IstogrammaG10Z  -9.1 0.000259725
IstogrammaG10Z  -9 0.000283496
IstogrammaG10Z  -8.9 0.000309815
IstogrammaG10Z  -8.8 0.00034011
IstogrammaG10Z  -8.7 0.000372833
IstogrammaG10Z  -8.6 0.000406983
IstogrammaG10Z  -8.5 0.000446102
IstogrammaG10Z  -8.4 0.000485775
IstogrammaG10Z  -8.3 0.000533465
IstogrammaG10Z  -8.2 0.000583006
IstogrammaG10Z  -8.1 0.000635948
IstogrammaG10Z  -8 0.000698535
IstogrammaG10Z  -7.9 0.000763696
IstogrammaG10Z  -7.8 0.000836067
IstogrammaG10Z  -7.7 0.000913583
IstogrammaG10Z  -7.6 0.00099865
IstogrammaG10Z  -7.5 0.00109568
IstogrammaG10Z  -7.4 0.00119445
IstogrammaG10Z  -7.3 0.00131047
IstogrammaG10Z  -7.2 0.00143036
IstogrammaG10Z  -7.1 0.0015662
IstogrammaG10Z  -7 0.00171228
IstogrammaG10Z  -6.9 0.00187341
IstogrammaG10Z  -6.8 0.00204973
IstogrammaG10Z  -6.7 0.00223587
IstogrammaG10Z  -6.6 0.00244689
IstogrammaG10Z  -6.5 0.002678
IstogrammaG10Z  -6.4 0.00292908
IstogrammaG10Z  -6.3 0.00319415
IstogrammaG10Z  -6.2 0.00349354
IstogrammaG10Z  -6.1 0.00382239
IstogrammaG10Z  -6 0.0041775
IstogrammaG10Z  -5.9 0.00456293
IstogrammaG10Z  -5.8 0.00498635
IstogrammaG10Z  -5.7 0.00544539
IstogrammaG10Z  -5.6 0.00595148
IstogrammaG10Z  -5.5 0.00649393
IstogrammaG10Z  -5.4 0.00710142
IstogrammaG10Z  -5.3 0.00774941
IstogrammaG10Z  -5.2 0.00845771
IstogrammaG10Z  -5.1 0.00923054
IstogrammaG10Z  -5 0.0100827
IstogrammaG10Z  -4.9 0.0109958
IstogrammaG10Z  -4.8 0.0119973
IstogrammaG10Z  -4.7 0.013084
IstogrammaG10Z  -4.6 0.0142708
IstogrammaG10Z  -4.5 0.0155481
IstogrammaG10Z  -4.4 0.0169487
IstogrammaG10Z  -4.3 0.0184653
IstogrammaG10Z  -4.2 0.0201083
IstogrammaG10Z  -4.1 0.0218733
IstogrammaG10Z  -4 0.023809
IstogrammaG10Z  -3.9 0.0258873
IstogrammaG10Z  -3.8 0.0281282
IstogrammaG10Z  -3.7 0.0305601
IstogrammaG10Z  -3.6 0.0331662
IstogrammaG10Z  -3.5 0.0359677
IstogrammaG10Z  -3.4 0.0390098
IstogrammaG10Z  -3.3 0.0422427
IstogrammaG10Z  -3.2 0.0457294
IstogrammaG10Z  -3.1 0.0494163
IstogrammaG10Z  -3 0.0534087
IstogrammaG10Z  -2.9 0.0576531
IstogrammaG10Z  -2.8 0.0621188
IstogrammaG10Z  -2.7 0.0669021
IstogrammaG10Z  -2.6 0.0719592
IstogrammaG10Z  -2.5 0.0772437
IstogrammaG10Z  -2.4 0.0828845
IstogrammaG10Z  -2.3 0.0887402
IstogrammaG10Z  -2.2 0.0948549
IstogrammaG10Z  -2.1 0.101241
IstogrammaG10Z  -2 0.107815
IstogrammaG10Z  -1.9 0.114653
IstogrammaG10Z  -1.8 0.121604
IstogrammaG10Z  -1.7 0.128719
IstogrammaG10Z  -1.6 0.135935
IstogrammaG10Z  -1.5 0.143205
IstogrammaG10Z  -1.4 0.150523
IstogrammaG10Z  -1.3 0.157731
IstogrammaG10Z  -1.2 0.164838
IstogrammaG10Z  -1.1 0.171857
IstogrammaG10Z  -1 0.178541
IstogrammaG10Z  -0.9 0.184913
IstogrammaG10Z  -0.8 0.190929
IstogrammaG10Z  -0.7 0.196445
IstogrammaG10Z  -0.6 0.201506
IstogrammaG10Z  -0.5 0.205895
IstogrammaG10Z  -0.4 0.209679
IstogrammaG10Z  -0.3 0.212768
IstogrammaG10Z  -0.2 0.215079
IstogrammaG10Z  -0.1 0.216706
IstogrammaG10Z  0 0.217457
IstogrammaG10Z  0.1 0.217404
IstogrammaG10Z  0.2 0.216602
IstogrammaG10Z  0.3 0.214989
IstogrammaG10Z  0.4 0.212552
IstogrammaG10Z  0.5 0.209394
IstogrammaG10Z  0.6 0.205568
IstogrammaG10Z  0.7 0.2011
IstogrammaG10Z  0.8 0.196082
IstogrammaG10Z  0.9 0.190496
IstogrammaG10Z  1 0.184509
IstogrammaG10Z  1.1 0.178109
IstogrammaG10Z  1.2 0.171432
IstogrammaG10Z  1.3 0.164464
IstogrammaG10Z  1.4 0.157402
IstogrammaG10Z  1.5 0.150209
IstogrammaG10Z  1.6 0.142938
IstogrammaG10Z  1.7 0.1357
IstogrammaG10Z  1.8 0.128512
IstogrammaG10Z  1.9 0.121453
IstogrammaG10Z  2 0.114512
IstogrammaG10Z  2.1 0.107778
IstogrammaG10Z  2.2 0.101187
IstogrammaG10Z  2.3 0.0948819
IstogrammaG10Z  2.4 0.0887789
IstogrammaG10Z  2.5 0.0829498
IstogrammaG10Z  2.6 0.0773614
IstogrammaG10Z  2.7 0.0720633
IstogrammaG10Z  2.8 0.0670288
IstogrammaG10Z  2.9 0.0623019
IstogrammaG10Z  3 0.0578255
IstogrammaG10Z  3.1 0.0536089
IstogrammaG10Z  3.2 0.0496242
IstogrammaG10Z  3.3 0.0459273
IstogrammaG10Z  3.4 0.0424416
IstogrammaG10Z  3.5 0.0392042
IstogrammaG10Z  3.6 0.0361616
IstogrammaG10Z  3.7 0.0333679
IstogrammaG10Z  3.8 0.0307587
IstogrammaG10Z  3.9 0.0283216
IstogrammaG10Z  4 0.0260774
IstogrammaG10Z  4.1 0.0239817
IstogrammaG10Z  4.2 0.0220531
IstogrammaG10Z  4.3 0.0202748
IstogrammaG10Z  4.4 0.0186236
IstogrammaG10Z  4.5 0.0171107
IstogrammaG10Z  4.6 0.0157048
IstogrammaG10Z  4.7 0.0144062
IstogrammaG10Z  4.8 0.0132279
IstogrammaG10Z  4.9 0.0121226
IstogrammaG10Z  5 0.0111195
IstogrammaG10Z  5.1 0.0101882
IstogrammaG10Z  5.2 0.0093408
IstogrammaG10Z  5.3 0.00855183
IstogrammaG10Z  5.4 0.00784233
IstogrammaG10Z  5.5 0.00718592
IstogrammaG10Z  5.6 0.00657311
IstogrammaG10Z  5.7 0.00601996
IstogrammaG10Z  5.8 0.00552029
IstogrammaG10Z  5.9 0.0050491
IstogrammaG10Z  6 0.00461885
IstogrammaG10Z  6.1 0.00423179
IstogrammaG10Z  6.2 0.00387088
IstogrammaG10Z  6.3 0.00354244
IstogrammaG10Z  6.4 0.00323916
IstogrammaG10Z  6.5 0.00296302
IstogrammaG10Z  6.6 0.00271117
IstogrammaG10Z  6.7 0.0024799
IstogrammaG10Z  6.8 0.00226634
IstogrammaG10Z  6.9 0.00207537
IstogrammaG10Z  7 0.00190045
IstogrammaG10Z  7.1 0.00173581
IstogrammaG10Z  7.2 0.00158544
IstogrammaG10Z  7.3 0.00145293
IstogrammaG10Z  7.4 0.00132505
IstogrammaG10Z  7.5 0.00121431
IstogrammaG10Z  7.6 0.00111039
IstogrammaG10Z  7.7 0.00101276
IstogrammaG10Z  7.8 0.000929748
IstogrammaG10Z  7.9 0.000847425
IstogrammaG10Z  8 0.000775017
IstogrammaG10Z  8.1 0.000706554
IstogrammaG10Z  8.2 0.00064435
IstogrammaG10Z  8.3 0.000592256
IstogrammaG10Z  8.4 0.000541379
IstogrammaG10Z  8.5 0.000493131
IstogrammaG10Z  8.6 0.000451698
IstogrammaG10Z  8.7 0.000414488
IstogrammaG10Z  8.8 0.000378162
IstogrammaG10Z  8.9 0.000345329
IstogrammaG10Z  9 0.000315477
IstogrammaG10Z  9.1 0.000288533
IstogrammaG10Z  9.2 0.000263906
IstogrammaG10Z  9.3 0.000240748
IstogrammaG10Z  9.4 0.000219863
IstogrammaG10Z  9.5 0.000200319
IstogrammaG10Z  9.6 0.00018421
IstogrammaG10Z  9.7 0.000167475
IstogrammaG10Z  9.8 0.000155277
IstogrammaG10Z  9.9 0.000139779
IstogrammaG10Z  10 0.000128248
IstogrammaG10Z  10.1 0.000116879
IstogrammaG10Z  10.2 0.000106717
IstogrammaG10Z  10.3 9.79292e-05
IstogrammaG10Z  10.4 9.00521e-05
IstogrammaG10Z  10.5 8.25708e-05
IstogrammaG10Z  10.6 7.52729e-05
IstogrammaG10Z  10.7 6.82604e-05
IstogrammaG10Z  10.8 6.29625e-05
IstogrammaG10Z  10.9 5.65583e-05
IstogrammaG10Z  11 5.23542e-05
IstogrammaG10Z  11.1 4.73563e-05
IstogrammaG10Z  11.2 4.36792e-05
IstogrammaG10Z  11.3 3.96896e-05
IstogrammaG10Z  11.4 3.65646e-05
IstogrammaG10Z  11.5 3.33417e-05
IstogrammaG10Z  11.6 3.03896e-05
IstogrammaG10Z  11.7 2.79396e-05
IstogrammaG10Z  11.8 2.58958e-05
IstogrammaG10Z  11.9 2.31521e-05
IstogrammaG10Z  12 2.12125e-05
IstogrammaG10Z  12.1 1.90687e-05
IstogrammaG10Z  12.2 1.76687e-05
IstogrammaG10Z  12.3 1.61854e-05
IstogrammaG10Z  12.4 1.47458e-05
IstogrammaG10Z  12.5 1.34813e-05
IstogrammaG10Z  12.6 1.24313e-05
IstogrammaG10Z  12.7 1.12042e-05
IstogrammaG10Z  12.8 1.03271e-05
IstogrammaG10Z  12.9 9.29167e-06
IstogrammaG10Z  13 8.725e-06
IstogrammaG10Z  13.1 7.93125e-06
IstogrammaG10Z  13.2 6.98958e-06
IstogrammaG10Z  13.3 6.49583e-06
IstogrammaG10Z  13.4 6.0375e-06
IstogrammaG10Z  13.5 5.46667e-06
IstogrammaG10Z  13.6 4.95e-06
IstogrammaG10Z  13.7 4.66875e-06
IstogrammaG10Z  13.8 4.275e-06
IstogrammaG10Z  13.9 3.875e-06
IstogrammaG10Z  14 3.48125e-06
IstogrammaG10Z  14.1 3.24792e-06
IstogrammaG10Z  14.2 2.8875e-06
IstogrammaG10Z  14.3 2.64583e-06
IstogrammaG10Z  14.4 2.41667e-06
IstogrammaG10Z  14.5 2.1375e-06
IstogrammaG10Z  14.6 2.08125e-06
IstogrammaG10Z  14.7 1.73542e-06
IstogrammaG10Z  14.8 1.81458e-06
IstogrammaG10Z  14.9 1.46042e-06
IstogrammaG10Z  15 1.39583e-06
IstogrammaG10Z  15.1 1.28333e-06
IstogrammaG10Z  15.2 1.23958e-06
IstogrammaG10Z  15.3 1.13958e-06
IstogrammaG10Z  15.4 1.04583e-06
IstogrammaG10Z  15.5 9.1875e-07
IstogrammaG10Z  15.6 8.0625e-07
IstogrammaG10Z  15.7 6.6875e-07
IstogrammaG10Z  15.8 7.5e-07
IstogrammaG10Z  15.9 5.89583e-07
IstogrammaG10Z  16 5.58333e-07
IstogrammaG10Z  16.1 5.3125e-07
IstogrammaG10Z  16.2 4.89583e-07
IstogrammaG10Z  16.3 3.60417e-07
IstogrammaG10Z  16.4 3.77083e-07
IstogrammaG10Z  16.5 3.66667e-07
IstogrammaG10Z  16.6 3.875e-07
IstogrammaG10Z  16.7 2.89583e-07
IstogrammaG10Z  16.8 3.0625e-07
IstogrammaG10Z  16.9 2.27083e-07
IstogrammaG10Z  17 2.47917e-07
IstogrammaG10Z  17.1 2.125e-07
IstogrammaG10Z  17.2 1.77083e-07
IstogrammaG10Z  17.3 1.91667e-07
IstogrammaG10Z  17.4 1.4375e-07
IstogrammaG10Z  17.5 1.6875e-07
IstogrammaG10Z  17.6 1.5e-07
IstogrammaG10Z  17.7 1.14583e-07
IstogrammaG10Z  17.8 9.16667e-08
IstogrammaG10Z  17.9 1.10417e-07
IstogrammaG10Z  18 9.375e-08
IstogrammaG10Z  18.1 6.25e-08
IstogrammaG10Z  18.2 1.02083e-07
IstogrammaG10Z  18.3 7.91667e-08
IstogrammaG10Z  18.4 4.16667e-08
IstogrammaG10Z  18.5 6.04167e-08
IstogrammaG10Z  18.6 6.25e-08
IstogrammaG10Z  18.7 5.20833e-08
IstogrammaG10Z  18.8 4.16667e-08
IstogrammaG10Z  18.9 1.875e-08
IstogrammaG10Z  19 3.95833e-08
IstogrammaG10Z  19.1 2.91667e-08
IstogrammaG10Z  19.2 2.91667e-08
IstogrammaG10Z  19.3 1.66667e-08
IstogrammaG10Z  19.4 3.95833e-08
IstogrammaG10Z  19.5 2.5e-08
IstogrammaG10Z  19.6 3.75e-08
IstogrammaG10Z  19.7 2.91667e-08
IstogrammaG10Z  19.8 1.875e-08
IstogrammaG10Z  19.9 4.16667e-09
IstogrammaG10Z  20 1.25e-08
IstogrammaG10Z  20.1 6.25e-09
IstogrammaG10Z  20.2 8.33333e-09
IstogrammaG10Z  20.3 1.875e-08
IstogrammaG10Z  20.4 1.45833e-08
IstogrammaG10Z  20.5 1.25e-08
IstogrammaG10Z  20.6 1.04167e-08
IstogrammaG10Z  20.7 4.16667e-09
IstogrammaG10Z  20.8 1.04167e-08
IstogrammaG10Z  20.9 1.45833e-08
IstogrammaG10Z  21 4.16667e-09
IstogrammaG10Z  21.1 2.08333e-09
IstogrammaG10Z  21.2 1.04167e-08
IstogrammaG10Z  21.3 1.25e-08
IstogrammaG10Z  21.4 4.16667e-09
IstogrammaG10Z  21.5 8.33333e-09
IstogrammaG10Z  21.6 2.08333e-09
IstogrammaG10Z  21.7 2.08333e-09
IstogrammaG10Z  21.8 2.08333e-09
IstogrammaG10Z  22.1 4.16667e-09
IstogrammaG10Z  22.2 6.25e-09
IstogrammaG10Z  22.3 2.08333e-09
IstogrammaG10Z  22.5 2.08333e-09
IstogrammaG10Z  22.7 2.08333e-09
IstogrammaG10Z  23 2.08333e-09
IstogrammaG10Z  23.1 2.08333e-09
IstogrammaG10Z  23.7 2.08333e-09
IstogrammaG10Z  24.2 2.08333e-09


==> The random matching problem on the Bethe lattice/Figure/pz3.dat <==
IstogrammaG3Z  -34.8 2.08333e-09
IstogrammaG3Z  -33.6 2.08333e-09
IstogrammaG3Z  -33 2.08333e-09
IstogrammaG3Z  -32.8 4.16667e-09
IstogrammaG3Z  -32.3 2.08333e-09
IstogrammaG3Z  -32 2.08333e-09
IstogrammaG3Z  -31.9 4.16667e-09
IstogrammaG3Z  -31.8 2.08333e-09
IstogrammaG3Z  -31.7 8.33333e-09
IstogrammaG3Z  -31.5 4.16667e-09
IstogrammaG3Z  -31.3 6.25e-09
IstogrammaG3Z  -31.2 2.08333e-09
IstogrammaG3Z  -31 2.08333e-09
IstogrammaG3Z  -30.9 2.08333e-09
IstogrammaG3Z  -30.8 4.16667e-09
IstogrammaG3Z  -30.7 2.08333e-09
IstogrammaG3Z  -30.6 2.08333e-09
IstogrammaG3Z  -30.5 4.16667e-09
IstogrammaG3Z  -30.4 4.16667e-09
IstogrammaG3Z  -30.3 2.08333e-09
IstogrammaG3Z  -30.2 6.25e-09
IstogrammaG3Z  -30.1 4.16667e-09
IstogrammaG3Z  -30 4.16667e-09
IstogrammaG3Z  -29.8 2.08333e-09
IstogrammaG3Z  -29.6 2.08333e-09
IstogrammaG3Z  -29.5 6.25e-09
IstogrammaG3Z  -29.4 6.25e-09
IstogrammaG3Z  -29.3 2.08333e-09
IstogrammaG3Z  -29.2 2.08333e-09
IstogrammaG3Z  -29.1 4.16667e-09
IstogrammaG3Z  -29 6.25e-09
IstogrammaG3Z  -28.9 8.33333e-09
IstogrammaG3Z  -28.8 6.25e-09
IstogrammaG3Z  -28.7 1.04167e-08
IstogrammaG3Z  -28.6 6.25e-09
IstogrammaG3Z  -28.5 1.04167e-08
IstogrammaG3Z  -28.4 6.25e-09
IstogrammaG3Z  -28.3 8.33333e-09
IstogrammaG3Z  -28.2 1.04167e-08
IstogrammaG3Z  -28.1 8.33333e-09
IstogrammaG3Z  -28 2.08333e-09
IstogrammaG3Z  -27.9 1.04167e-08
IstogrammaG3Z  -27.8 1.66667e-08
IstogrammaG3Z  -27.7 8.33333e-09
IstogrammaG3Z  -27.6 1.45833e-08
IstogrammaG3Z  -27.5 4.16667e-09
IstogrammaG3Z  -27.4 2.08333e-08
IstogrammaG3Z  -27.3 1.45833e-08
IstogrammaG3Z  -27.2 8.33333e-09
IstogrammaG3Z  -27.1 2.70833e-08
IstogrammaG3Z  -27 1.875e-08
IstogrammaG3Z  -26.9 3.125e-08
IstogrammaG3Z  -26.8 1.875e-08
IstogrammaG3Z  -26.7 3.33333e-08
IstogrammaG3Z  -26.6 2.5e-08
IstogrammaG3Z  -26.5 3.33333e-08
IstogrammaG3Z  -26.4 3.125e-08
IstogrammaG3Z  -26.3 3.54167e-08
IstogrammaG3Z  -26.2 2.91667e-08
IstogrammaG3Z  -26.1 4.58333e-08
IstogrammaG3Z  -26 4.58333e-08
IstogrammaG3Z  -25.9 5.20833e-08
IstogrammaG3Z  -25.8 4.16667e-08
IstogrammaG3Z  -25.7 3.95833e-08
IstogrammaG3Z  -25.6 4.16667e-08
IstogrammaG3Z  -25.5 5.625e-08
IstogrammaG3Z  -25.4 5.625e-08
IstogrammaG3Z  -25.3 5.41667e-08
IstogrammaG3Z  -25.2 6.25e-08
IstogrammaG3Z  -25.1 9.16667e-08
IstogrammaG3Z  -25 7.5e-08
IstogrammaG3Z  -24.9 7.08333e-08
IstogrammaG3Z  -24.8 9.16667e-08
IstogrammaG3Z  -24.7 8.95833e-08
IstogrammaG3Z  -24.6 1e-07
IstogrammaG3Z  -24.5 1.125e-07
IstogrammaG3Z  -24.4 1.125e-07
IstogrammaG3Z  -24.3 1.27083e-07
IstogrammaG3Z  -24.2 1.35417e-07
IstogrammaG3Z  -24.1 1.91667e-07
IstogrammaG3Z  -24 1.5e-07
IstogrammaG3Z  -23.9 1.625e-07
IstogrammaG3Z  -23.8 1.875e-07
IstogrammaG3Z  -23.7 1.83333e-07
IstogrammaG3Z  -23.6 1.95833e-07
IstogrammaG3Z  -23.5 1.83333e-07
IstogrammaG3Z  -23.4 2.10417e-07
IstogrammaG3Z  -23.3 2.1875e-07
IstogrammaG3Z  -23.2 2.79167e-07
IstogrammaG3Z  -23.1 2.85417e-07
IstogrammaG3Z  -23 2.5625e-07
IstogrammaG3Z  -22.9 3.0625e-07
IstogrammaG3Z  -22.8 3.58333e-07
IstogrammaG3Z  -22.7 3.54167e-07
IstogrammaG3Z  -22.6 4.0625e-07
IstogrammaG3Z  -22.5 3.6875e-07
IstogrammaG3Z  -22.4 4.35417e-07
IstogrammaG3Z  -22.3 4.85417e-07
IstogrammaG3Z  -22.2 5.60417e-07
IstogrammaG3Z  -22.1 4.97917e-07
IstogrammaG3Z  -22 5.5e-07
IstogrammaG3Z  -21.9 5.5e-07
IstogrammaG3Z  -21.8 6.39583e-07
IstogrammaG3Z  -21.7 6.89583e-07
IstogrammaG3Z  -21.6 6.79167e-07
IstogrammaG3Z  -21.5 7.4375e-07
IstogrammaG3Z  -21.4 7.9375e-07
IstogrammaG3Z  -21.3 8.79167e-07
IstogrammaG3Z  -21.2 9.625e-07
IstogrammaG3Z  -21.1 1.04583e-06
IstogrammaG3Z  -21 1.13125e-06
IstogrammaG3Z  -20.9 1.19583e-06
IstogrammaG3Z  -20.8 1.25e-06
IstogrammaG3Z  -20.7 1.25417e-06
IstogrammaG3Z  -20.6 1.37083e-06
IstogrammaG3Z  -20.5 1.64375e-06
IstogrammaG3Z  -20.4 1.75208e-06
IstogrammaG3Z  -20.3 1.89167e-06
IstogrammaG3Z  -20.2 1.85833e-06
IstogrammaG3Z  -20.1 2.08125e-06
IstogrammaG3Z  -20 2.13125e-06
IstogrammaG3Z  -19.9 2.21875e-06
IstogrammaG3Z  -19.8 2.5e-06
IstogrammaG3Z  -19.7 2.64583e-06
IstogrammaG3Z  -19.6 2.79792e-06
IstogrammaG3Z  -19.5 3.04792e-06
IstogrammaG3Z  -19.4 3.27083e-06
IstogrammaG3Z  -19.3 3.4e-06
IstogrammaG3Z  -19.2 3.56458e-06
IstogrammaG3Z  -19.1 3.99167e-06
IstogrammaG3Z  -19 4.17708e-06
IstogrammaG3Z  -18.9 4.65208e-06
IstogrammaG3Z  -18.8 4.85417e-06
IstogrammaG3Z  -18.7 5.2e-06
IstogrammaG3Z  -18.6 5.27292e-06
IstogrammaG3Z  -18.5 6.01667e-06
IstogrammaG3Z  -18.4 6.20833e-06
IstogrammaG3Z  -18.3 6.42292e-06
IstogrammaG3Z  -18.2 7.2e-06
IstogrammaG3Z  -18.1 7.65625e-06
IstogrammaG3Z  -18 8.1375e-06
IstogrammaG3Z  -17.9 8.6625e-06
IstogrammaG3Z  -17.8 9.14583e-06
IstogrammaG3Z  -17.7 9.93125e-06
IstogrammaG3Z  -17.6 1.04063e-05
IstogrammaG3Z  -17.5 1.14771e-05
IstogrammaG3Z  -17.4 1.22271e-05
IstogrammaG3Z  -17.3 1.28854e-05
IstogrammaG3Z  -17.2 1.42104e-05
IstogrammaG3Z  -17.1 1.45604e-05
IstogrammaG3Z  -17 1.59542e-05
IstogrammaG3Z  -16.9 1.68146e-05
IstogrammaG3Z  -16.8 1.79437e-05
IstogrammaG3Z  -16.7 1.9525e-05
IstogrammaG3Z  -16.6 2.06563e-05
IstogrammaG3Z  -16.5 2.21583e-05
IstogrammaG3Z  -16.4 2.32604e-05
IstogrammaG3Z  -16.3 2.49792e-05
IstogrammaG3Z  -16.2 2.67271e-05
IstogrammaG3Z  -16.1 2.84438e-05
IstogrammaG3Z  -16 3.05208e-05
IstogrammaG3Z  -15.9 3.27104e-05
IstogrammaG3Z  -15.8 3.50938e-05
IstogrammaG3Z  -15.7 3.80083e-05
IstogrammaG3Z  -15.6 4.02437e-05
IstogrammaG3Z  -15.5 4.25396e-05
IstogrammaG3Z  -15.4 4.50208e-05
IstogrammaG3Z  -15.3 4.89896e-05
IstogrammaG3Z  -15.2 5.22896e-05
IstogrammaG3Z  -15.1 5.55708e-05
IstogrammaG3Z  -15 5.92563e-05
IstogrammaG3Z  -14.9 6.30521e-05
IstogrammaG3Z  -14.8 6.75813e-05
IstogrammaG3Z  -14.7 7.29958e-05
IstogrammaG3Z  -14.6 7.78708e-05
IstogrammaG3Z  -14.5 8.26313e-05
IstogrammaG3Z  -14.4 8.83458e-05
IstogrammaG3Z  -14.3 9.47604e-05
IstogrammaG3Z  -14.2 0.000100458
IstogrammaG3Z  -14.1 0.000107837
IstogrammaG3Z  -14 0.000115077
IstogrammaG3Z  -13.9 0.00012329
IstogrammaG3Z  -13.8 0.000131115
IstogrammaG3Z  -13.7 0.000141012
IstogrammaG3Z  -13.6 0.000150496
IstogrammaG3Z  -13.5 0.000159825
IstogrammaG3Z  -13.4 0.000170294
IstogrammaG3Z  -13.3 0.000181508
IstogrammaG3Z  -13.2 0.0001951
IstogrammaG3Z  -13.1 0.000208033
IstogrammaG3Z  -13 0.000221044
IstogrammaG3Z  -12.9 0.000236525
IstogrammaG3Z  -12.8 0.000252142
IstogrammaG3Z  -12.7 0.000269392
IstogrammaG3Z  -12.6 0.000287144
IstogrammaG3Z  -12.5 0.000307652
IstogrammaG3Z  -12.4 0.000330263
IstogrammaG3Z  -12.3 0.000350967
IstogrammaG3Z  -12.2 0.000375725
IstogrammaG3Z  -12.1 0.000398029
IstogrammaG3Z  -12 0.000426104
IstogrammaG3Z  -11.9 0.000454083
IstogrammaG3Z  -11.8 0.000484898
IstogrammaG3Z  -11.7 0.000516987
IstogrammaG3Z  -11.6 0.00055306
IstogrammaG3Z  -11.5 0.000589008
IstogrammaG3Z  -11.4 0.000629117
IstogrammaG3Z  -11.3 0.000672177
IstogrammaG3Z  -11.2 0.000716362
IstogrammaG3Z  -11.1 0.000764992
IstogrammaG3Z  -11 0.000814573
IstogrammaG3Z  -10.9 0.000869158
IstogrammaG3Z  -10.8 0.000925158
IstogrammaG3Z  -10.7 0.000988535
IstogrammaG3Z  -10.6 0.00105268
IstogrammaG3Z  -10.5 0.00112249
IstogrammaG3Z  -10.4 0.00119884
IstogrammaG3Z  -10.3 0.00127461
IstogrammaG3Z  -10.2 0.00136379
IstogrammaG3Z  -10.1 0.00144935
IstogrammaG3Z  -10 0.00154893
IstogrammaG3Z  -9.9 0.00164681
IstogrammaG3Z  -9.8 0.00175706
IstogrammaG3Z  -9.7 0.00186849
IstogrammaG3Z  -9.6 0.00199423
IstogrammaG3Z  -9.5 0.00212398
IstogrammaG3Z  -9.4 0.00225705
IstogrammaG3Z  -9.3 0.00240534
IstogrammaG3Z  -9.2 0.00256319
IstogrammaG3Z  -9.1 0.00272823
IstogrammaG3Z  -9 0.00290013
IstogrammaG3Z  -8.9 0.00308619
IstogrammaG3Z  -8.8 0.00328953
IstogrammaG3Z  -8.7 0.00349578
IstogrammaG3Z  -8.6 0.00372054
IstogrammaG3Z  -8.5 0.00396059
IstogrammaG3Z  -8.4 0.00420644
IstogrammaG3Z  -8.3 0.00448023
IstogrammaG3Z  -8.2 0.00475735
IstogrammaG3Z  -8.1 0.00505038
IstogrammaG3Z  -8 0.00536716
IstogrammaG3Z  -7.9 0.00570602
IstogrammaG3Z  -7.8 0.00606038
IstogrammaG3Z  -7.7 0.00643142
IstogrammaG3Z  -7.6 0.00683576
IstogrammaG3Z  -7.5 0.00724446
IstogrammaG3Z  -7.4 0.00768463
IstogrammaG3Z  -7.3 0.0081565
IstogrammaG3Z  -7.2 0.00865034
IstogrammaG3Z  -7.1 0.00917065
IstogrammaG3Z  -7 0.00971695
IstogrammaG3Z  -6.9 0.0103061
IstogrammaG3Z  -6.8 0.0109243
IstogrammaG3Z  -6.7 0.0115717
IstogrammaG3Z  -6.6 0.0122536
IstogrammaG3Z  -6.5 0.0129637
IstogrammaG3Z  -6.4 0.0137135
IstogrammaG3Z  -6.3 0.0145187
IstogrammaG3Z  -6.2 0.0153317
IstogrammaG3Z  -6.1 0.0162143
IstogrammaG3Z  -6 0.0171292
IstogrammaG3Z  -5.9 0.0180952
IstogrammaG3Z  -5.8 0.019105
IstogrammaG3Z  -5.7 0.0201591
IstogrammaG3Z  -5.6 0.0212649
IstogrammaG3Z  -5.5 0.0224194
IstogrammaG3Z  -5.4 0.0236139
IstogrammaG3Z  -5.3 0.0248939
IstogrammaG3Z  -5.2 0.0262032
IstogrammaG3Z  -5.1 0.0275961
IstogrammaG3Z  -5 0.0290197
IstogrammaG3Z  -4.9 0.0305045
IstogrammaG3Z  -4.8 0.0320689
IstogrammaG3Z  -4.7 0.033667
IstogrammaG3Z  -4.6 0.0353386
IstogrammaG3Z  -4.5 0.0370801
IstogrammaG3Z  -4.4 0.0388783
IstogrammaG3Z  -4.3 0.0407076
IstogrammaG3Z  -4.2 0.0426293
IstogrammaG3Z  -4.1 0.044625
IstogrammaG3Z  -4 0.0466365
IstogrammaG3Z  -3.9 0.0487405
IstogrammaG3Z  -3.8 0.0508975
IstogrammaG3Z  -3.7 0.0530911
IstogrammaG3Z  -3.6 0.055366
IstogrammaG3Z  -3.5 0.0576794
IstogrammaG3Z  -3.4 0.0600445
IstogrammaG3Z  -3.3 0.0624707
IstogrammaG3Z  -3.2 0.0649218
IstogrammaG3Z  -3.1 0.0674224
IstogrammaG3Z  -3 0.0699626
IstogrammaG3Z  -2.9 0.0725141
IstogrammaG3Z  -2.8 0.0751188
IstogrammaG3Z  -2.7 0.0776879
IstogrammaG3Z  -2.6 0.0803512
IstogrammaG3Z  -2.5 0.0830179
IstogrammaG3Z  -2.4 0.0856618
IstogrammaG3Z  -2.3 0.0883121
IstogrammaG3Z  -2.2 0.0909027
IstogrammaG3Z  -2.1 0.0935359
IstogrammaG3Z  -2 0.0961161
IstogrammaG3Z  -1.9 0.0987034
IstogrammaG3Z  -1.8 0.101202
IstogrammaG3Z  -1.7 0.103686
IstogrammaG3Z  -1.6 0.106079
IstogrammaG3Z  -1.5 0.108469
IstogrammaG3Z  -1.4 0.110735
IstogrammaG3Z  -1.3 0.112925
IstogrammaG3Z  -1.2 0.115047
IstogrammaG3Z  -1.1 0.117065
IstogrammaG3Z  -1 0.118949
IstogrammaG3Z  -0.9 0.120745
IstogrammaG3Z  -0.8 0.122396
IstogrammaG3Z  -0.7 0.123967
IstogrammaG3Z  -0.6 0.12538
IstogrammaG3Z  -0.5 0.126666
IstogrammaG3Z  -0.4 0.127778
IstogrammaG3Z  -0.3 0.128774
IstogrammaG3Z  -0.2 0.129596
IstogrammaG3Z  -0.1 0.13024
IstogrammaG3Z  0 0.130787
IstogrammaG3Z  0.1 0.131107
IstogrammaG3Z  0.2 0.131279
IstogrammaG3Z  0.3 0.131323
IstogrammaG3Z  0.4 0.13118
IstogrammaG3Z  0.5 0.130883
IstogrammaG3Z  0.6 0.130389
IstogrammaG3Z  0.7 0.129763
IstogrammaG3Z  0.8 0.128974
IstogrammaG3Z  0.9 0.12802
IstogrammaG3Z  1 0.126931
IstogrammaG3Z  1.1 0.125691
IstogrammaG3Z  1.2 0.124315
IstogrammaG3Z  1.3 0.122801
IstogrammaG3Z  1.4 0.121176
IstogrammaG3Z  1.5 0.119422
IstogrammaG3Z  1.6 0.117553
IstogrammaG3Z  1.7 0.11559
IstogrammaG3Z  1.8 0.113505
IstogrammaG3Z  1.9 0.111321
IstogrammaG3Z  2 0.109088
IstogrammaG3Z  2.1 0.106767
IstogrammaG3Z  2.2 0.104385
IstogrammaG3Z  2.3 0.101986
IstogrammaG3Z  2.4 0.099477
IstogrammaG3Z  2.5 0.0969521
IstogrammaG3Z  2.6 0.094394
IstogrammaG3Z  2.7 0.0917809
IstogrammaG3Z  2.8 0.0891811
IstogrammaG3Z  2.9 0.0865465
IstogrammaG3Z  3 0.0839522
IstogrammaG3Z  3.1 0.0813262
IstogrammaG3Z  3.2 0.0787177
IstogrammaG3Z  3.3 0.0761475
IstogrammaG3Z  3.4 0.0735663
IstogrammaG3Z  3.5 0.0709946
IstogrammaG3Z  3.6 0.068481
IstogrammaG3Z  3.7 0.0659829
IstogrammaG3Z  3.8 0.0635377
IstogrammaG3Z  3.9 0.0611408
IstogrammaG3Z  4 0.0587683
IstogrammaG3Z  4.1 0.0564547
IstogrammaG3Z  4.2 0.0541915
IstogrammaG3Z  4.3 0.0519743
IstogrammaG3Z  4.4 0.0498105
IstogrammaG3Z  4.5 0.0477202
IstogrammaG3Z  4.6 0.0456663
IstogrammaG3Z  4.7 0.0436933
IstogrammaG3Z  4.8 0.0417755
IstogrammaG3Z  4.9 0.0398894
IstogrammaG3Z  5 0.0380811
IstogrammaG3Z  5.1 0.0363232
IstogrammaG3Z  5.2 0.0346642
IstogrammaG3Z  5.3 0.0330229
IstogrammaG3Z  5.4 0.031466
IstogrammaG3Z  5.5 0.029943
IstogrammaG3Z  5.6 0.0284936
IstogrammaG3Z  5.7 0.0270747
IstogrammaG3Z  5.8 0.0257305
IstogrammaG3Z  5.9 0.0244603
IstogrammaG3Z  6 0.0232234
IstogrammaG3Z  6.1 0.0220467
IstogrammaG3Z  6.2 0.0209125
IstogrammaG3Z  6.3 0.0198346
IstogrammaG3Z  6.4 0.0188045
IstogrammaG3Z  6.5 0.017814
IstogrammaG3Z  6.6 0.0168748
IstogrammaG3Z  6.7 0.0159801
IstogrammaG3Z  6.8 0.0151204
IstogrammaG3Z  6.9 0.0143066
IstogrammaG3Z  7 0.0135302
IstogrammaG3Z  7.1 0.0127948
IstogrammaG3Z  7.2 0.0120908
IstogrammaG3Z  7.3 0.0114187
IstogrammaG3Z  7.4 0.010794
IstogrammaG3Z  7.5 0.0101934
IstogrammaG3Z  7.6 0.00961658
IstogrammaG3Z  7.7 0.00908052
IstogrammaG3Z  7.8 0.00856011
IstogrammaG3Z  7.9 0.00808302
IstogrammaG3Z  8 0.00761557
IstogrammaG3Z  8.1 0.00718247
IstogrammaG3Z  8.2 0.00676663
IstogrammaG3Z  8.3 0.00637431
IstogrammaG3Z  8.4 0.00600983
IstogrammaG3Z  8.5 0.00565924
IstogrammaG3Z  8.6 0.00532461
IstogrammaG3Z  8.7 0.00501633
IstogrammaG3Z  8.8 0.00472046
IstogrammaG3Z  8.9 0.0044456
IstogrammaG3Z  9 0.00418105
IstogrammaG3Z  9.1 0.00393285
IstogrammaG3Z  9.2 0.00369978
IstogrammaG3Z  9.3 0.00347837
IstogrammaG3Z  9.4 0.00326905
IstogrammaG3Z  9.5 0.00307472
IstogrammaG3Z  9.6 0.00289109
IstogrammaG3Z  9.7 0.00271525
IstogrammaG3Z  9.8 0.00254862
IstogrammaG3Z  9.9 0.00239257
IstogrammaG3Z  10 0.00225608
IstogrammaG3Z  10.1 0.00211499
IstogrammaG3Z  10.2 0.00198885
IstogrammaG3Z  10.3 0.00186487
IstogrammaG3Z  10.4 0.0017513
IstogrammaG3Z  10.5 0.001644
IstogrammaG3Z  10.6 0.00154426
IstogrammaG3Z  10.7 0.00144705
IstogrammaG3Z  10.8 0.00135787
IstogrammaG3Z  10.9 0.00127614
IstogrammaG3Z  11 0.00119911
IstogrammaG3Z  11.1 0.00112329
IstogrammaG3Z  11.2 0.00105259
IstogrammaG3Z  11.3 0.000987317
IstogrammaG3Z  11.4 0.000927488
IstogrammaG3Z  11.5 0.00087005
IstogrammaG3Z  11.6 0.00081454
IstogrammaG3Z  11.7 0.000765652
IstogrammaG3Z  11.8 0.000717108
IstogrammaG3Z  11.9 0.000672296
IstogrammaG3Z  12 0.000628692
IstogrammaG3Z  12.1 0.000590469
IstogrammaG3Z  12.2 0.000553323
IstogrammaG3Z  12.3 0.00051809
IstogrammaG3Z  12.4 0.000483696
IstogrammaG3Z  12.5 0.000456177
IstogrammaG3Z  12.6 0.000427862
IstogrammaG3Z  12.7 0.000399106
IstogrammaG3Z  12.8 0.000375819
IstogrammaG3Z  12.9 0.0003512
IstogrammaG3Z  13 0.000328829
IstogrammaG3Z  13.1 0.000308635
IstogrammaG3Z  13.2 0.000289292
IstogrammaG3Z  13.3 0.000270479
IstogrammaG3Z  13.4 0.000253992
IstogrammaG3Z  13.5 0.000236479
IstogrammaG3Z  13.6 0.000222285
IstogrammaG3Z  13.7 0.000208325
IstogrammaG3Z  13.8 0.000194452
IstogrammaG3Z  13.9 0.000181717
IstogrammaG3Z  14 0.000170479
IstogrammaG3Z  14.1 0.000160463
IstogrammaG3Z  14.2 0.000150088
IstogrammaG3Z  14.3 0.000140117
IstogrammaG3Z  14.4 0.000132933
IstogrammaG3Z  14.5 0.000123513
IstogrammaG3Z  14.6 0.000115004
IstogrammaG3Z  14.7 0.000108371
IstogrammaG3Z  14.8 0.000100594
IstogrammaG3Z  14.9 9.44354e-05
IstogrammaG3Z  15 8.80146e-05
IstogrammaG3Z  15.1 8.29208e-05
IstogrammaG3Z  15.2 7.83583e-05
IstogrammaG3Z  15.3 7.30417e-05
IstogrammaG3Z  15.4 6.82083e-05
IstogrammaG3Z  15.5 6.34104e-05
IstogrammaG3Z  15.6 5.98854e-05
IstogrammaG3Z  15.7 5.63333e-05
IstogrammaG3Z  15.8 5.20625e-05
IstogrammaG3Z  15.9 4.91646e-05
IstogrammaG3Z  16 4.54188e-05
IstogrammaG3Z  16.1 4.32896e-05
IstogrammaG3Z  16.2 4.00875e-05
IstogrammaG3Z  16.3 3.72292e-05
IstogrammaG3Z  16.4 3.53125e-05
IstogrammaG3Z  16.5 3.28625e-05
IstogrammaG3Z  16.6 3.07896e-05
IstogrammaG3Z  16.7 2.89354e-05
IstogrammaG3Z  16.8 2.71104e-05
IstogrammaG3Z  16.9 2.49646e-05
IstogrammaG3Z  17 2.38083e-05
IstogrammaG3Z  17.1 2.15208e-05
IstogrammaG3Z  17.2 2.04708e-05
IstogrammaG3Z  17.3 1.94271e-05
IstogrammaG3Z  17.4 1.82792e-05
IstogrammaG3Z  17.5 1.68688e-05
IstogrammaG3Z  17.6 1.61813e-05
IstogrammaG3Z  17.7 1.50875e-05
IstogrammaG3Z  17.8 1.40021e-05
IstogrammaG3Z  17.9 1.30937e-05
IstogrammaG3Z  18 1.22958e-05
IstogrammaG3Z  18.1 1.13437e-05
IstogrammaG3Z  18.2 1.05333e-05
IstogrammaG3Z  18.3 1.01042e-05
IstogrammaG3Z  18.4 9.35417e-06
IstogrammaG3Z  18.5 8.79375e-06
IstogrammaG3Z  18.6 8.125e-06
IstogrammaG3Z  18.7 7.80417e-06
IstogrammaG3Z  18.8 7.22917e-06
IstogrammaG3Z  18.9 6.61458e-06
IstogrammaG3Z  19 6.26667e-06
IstogrammaG3Z  19.1 5.78125e-06
IstogrammaG3Z  19.2 5.49375e-06
IstogrammaG3Z  19.3 5.13958e-06
IstogrammaG3Z  19.4 4.99792e-06
IstogrammaG3Z  19.5 4.58542e-06
IstogrammaG3Z  19.6 4.24792e-06
IstogrammaG3Z  19.7 3.96667e-06
IstogrammaG3Z  19.8 3.67083e-06
IstogrammaG3Z  19.9 3.46667e-06
IstogrammaG3Z  20 3.16042e-06
IstogrammaG3Z  20.1 2.9125e-06
IstogrammaG3Z  20.2 2.83125e-06
IstogrammaG3Z  20.3 2.67083e-06
IstogrammaG3Z  20.4 2.525e-06
IstogrammaG3Z  20.5 2.16875e-06
IstogrammaG3Z  20.6 2.1875e-06
IstogrammaG3Z  20.7 2.01458e-06
IstogrammaG3Z  20.8 1.8e-06
IstogrammaG3Z  20.9 1.77917e-06
IstogrammaG3Z  21 1.64167e-06
IstogrammaG3Z  21.1 1.47292e-06
IstogrammaG3Z  21.2 1.45e-06
IstogrammaG3Z  21.3 1.37917e-06
IstogrammaG3Z  21.4 1.28542e-06
IstogrammaG3Z  21.5 1.15625e-06
IstogrammaG3Z  21.6 1.12292e-06
IstogrammaG3Z  21.7 9.5625e-07
IstogrammaG3Z  21.8 9.72917e-07
IstogrammaG3Z  21.9 9e-07
IstogrammaG3Z  22 8.91667e-07
IstogrammaG3Z  22.1 7.91667e-07
IstogrammaG3Z  22.2 7.10417e-07
IstogrammaG3Z  22.3 7.08333e-07
IstogrammaG3Z  22.4 6.25e-07
IstogrammaG3Z  22.5 5.72917e-07
IstogrammaG3Z  22.6 5.66667e-07
IstogrammaG3Z  22.7 5.10417e-07
IstogrammaG3Z  22.8 5.04167e-07
IstogrammaG3Z  22.9 4.54167e-07
IstogrammaG3Z  23 4.5e-07
IstogrammaG3Z  23.1 3.72917e-07
IstogrammaG3Z  23.2 4e-07
IstogrammaG3Z  23.3 3.33333e-07
IstogrammaG3Z  23.4 2.91667e-07
IstogrammaG3Z  23.5 2.60417e-07
IstogrammaG3Z  23.6 3.02083e-07
IstogrammaG3Z  23.7 2.97917e-07
IstogrammaG3Z  23.8 2.3125e-07
IstogrammaG3Z  23.9 2.20833e-07
IstogrammaG3Z  24 1.97917e-07
IstogrammaG3Z  24.1 2.29167e-07
IstogrammaG3Z  24.2 1.97917e-07
IstogrammaG3Z  24.3 2.35417e-07
IstogrammaG3Z  24.4 1.35417e-07
IstogrammaG3Z  24.5 1.77083e-07
IstogrammaG3Z  24.6 1.70833e-07
IstogrammaG3Z  24.7 1.5e-07
IstogrammaG3Z  24.8 1.375e-07
IstogrammaG3Z  24.9 1.20833e-07
IstogrammaG3Z  25 1.375e-07
IstogrammaG3Z  25.1 9.79167e-08
IstogrammaG3Z  25.2 1.08333e-07
IstogrammaG3Z  25.3 9.375e-08
IstogrammaG3Z  25.4 1e-07
IstogrammaG3Z  25.5 6.875e-08
IstogrammaG3Z  25.6 7.5e-08
IstogrammaG3Z  25.7 8.33333e-08
IstogrammaG3Z  25.8 4.79167e-08
IstogrammaG3Z  25.9 6.875e-08
IstogrammaG3Z  26 6.25e-08
IstogrammaG3Z  26.1 4.79167e-08
IstogrammaG3Z  26.2 4.58333e-08
IstogrammaG3Z  26.3 6.45833e-08
IstogrammaG3Z  26.4 4.375e-08
IstogrammaG3Z  26.5 3.95833e-08
IstogrammaG3Z  26.6 5.20833e-08
IstogrammaG3Z  26.7 4.58333e-08
IstogrammaG3Z  26.8 2.70833e-08
IstogrammaG3Z  26.9 2.70833e-08
IstogrammaG3Z  27 2.91667e-08
IstogrammaG3Z  27.1 2.5e-08
IstogrammaG3Z  27.2 3.125e-08
IstogrammaG3Z  27.3 2.70833e-08
IstogrammaG3Z  27.4 2.70833e-08
IstogrammaG3Z  27.5 1.66667e-08
IstogrammaG3Z  27.6 1.25e-08
IstogrammaG3Z  27.7 1.25e-08
IstogrammaG3Z  27.8 1.45833e-08
IstogrammaG3Z  27.9 1.45833e-08
IstogrammaG3Z  28 2.08333e-08
IstogrammaG3Z  28.1 1.45833e-08
IstogrammaG3Z  28.2 1.25e-08
IstogrammaG3Z  28.3 1.45833e-08
IstogrammaG3Z  28.4 8.33333e-09
IstogrammaG3Z  28.5 6.25e-09
IstogrammaG3Z  28.6 8.33333e-09
IstogrammaG3Z  28.7 1.875e-08
IstogrammaG3Z  28.8 1.25e-08
IstogrammaG3Z  28.9 8.33333e-09
IstogrammaG3Z  29 1.04167e-08
IstogrammaG3Z  29.1 1.04167e-08
IstogrammaG3Z  29.2 4.16667e-09
IstogrammaG3Z  29.3 6.25e-09
IstogrammaG3Z  29.4 4.16667e-09
IstogrammaG3Z  29.5 4.16667e-09
IstogrammaG3Z  29.6 1.04167e-08
IstogrammaG3Z  29.7 4.16667e-09
IstogrammaG3Z  29.8 6.25e-09
IstogrammaG3Z  29.9 2.08333e-09
IstogrammaG3Z  30 6.25e-09
IstogrammaG3Z  30.2 2.08333e-09
IstogrammaG3Z  30.3 2.08333e-09
IstogrammaG3Z  30.4 4.16667e-09
IstogrammaG3Z  30.5 4.16667e-09
IstogrammaG3Z  30.6 6.25e-09
IstogrammaG3Z  30.7 2.08333e-09
IstogrammaG3Z  30.9 2.08333e-09
IstogrammaG3Z  31.3 2.08333e-09
IstogrammaG3Z  31.4 2.08333e-09
IstogrammaG3Z  31.5 2.08333e-09
IstogrammaG3Z  31.9 4.16667e-09
IstogrammaG3Z  32 4.16667e-09
IstogrammaG3Z  32.3 2.08333e-09
IstogrammaG3Z  32.4 4.16667e-09
IstogrammaG3Z  32.5 2.08333e-09
IstogrammaG3Z  33 4.16667e-09
IstogrammaG3Z  33.1 2.08333e-09
IstogrammaG3Z  33.2 2.08333e-09
IstogrammaG3Z  33.7 2.08333e-09
IstogrammaG3Z  36.9 2.08333e-09


==> The random matching problem on the Bethe lattice/Figure/pz4.dat <==
IstogrammaG4Z  -28.4 2.08333e-09
IstogrammaG4Z  -28.3 2.08333e-09
IstogrammaG4Z  -28.1 2.08333e-09
IstogrammaG4Z  -27 2.08333e-09
IstogrammaG4Z  -26.7 4.16667e-09
IstogrammaG4Z  -26.5 2.08333e-09
IstogrammaG4Z  -26.4 4.16667e-09
IstogrammaG4Z  -26.1 4.16667e-09
IstogrammaG4Z  -26 6.25e-09
IstogrammaG4Z  -25.8 2.08333e-09
IstogrammaG4Z  -25.7 4.16667e-09
IstogrammaG4Z  -25.6 2.08333e-09
IstogrammaG4Z  -25.4 2.08333e-09
IstogrammaG4Z  -25.3 8.33333e-09
IstogrammaG4Z  -25.2 8.33333e-09
IstogrammaG4Z  -25.1 6.25e-09
IstogrammaG4Z  -24.9 1.04167e-08
IstogrammaG4Z  -24.8 6.25e-09
IstogrammaG4Z  -24.7 6.25e-09
IstogrammaG4Z  -24.6 6.25e-09
IstogrammaG4Z  -24.5 1.04167e-08
IstogrammaG4Z  -24.4 1.04167e-08
IstogrammaG4Z  -24.3 1.875e-08
IstogrammaG4Z  -24.2 4.16667e-09
IstogrammaG4Z  -24.1 8.33333e-09
IstogrammaG4Z  -24 8.33333e-09
IstogrammaG4Z  -23.9 2.08333e-09
IstogrammaG4Z  -23.8 2.29167e-08
IstogrammaG4Z  -23.7 2.29167e-08
IstogrammaG4Z  -23.6 1.45833e-08
IstogrammaG4Z  -23.5 1.25e-08
IstogrammaG4Z  -23.4 1.45833e-08
IstogrammaG4Z  -23.3 2.5e-08
IstogrammaG4Z  -23.2 2.70833e-08
IstogrammaG4Z  -23.1 4.375e-08
IstogrammaG4Z  -23 3.33333e-08
IstogrammaG4Z  -22.9 2.91667e-08
IstogrammaG4Z  -22.8 2.29167e-08
IstogrammaG4Z  -22.7 2.5e-08
IstogrammaG4Z  -22.6 5.625e-08
IstogrammaG4Z  -22.5 5.625e-08
IstogrammaG4Z  -22.4 5.20833e-08
IstogrammaG4Z  -22.3 4.58333e-08
IstogrammaG4Z  -22.2 5.83333e-08
IstogrammaG4Z  -22.1 6.45833e-08
IstogrammaG4Z  -22 9.79167e-08
IstogrammaG4Z  -21.9 7.08333e-08
IstogrammaG4Z  -21.8 7.5e-08
IstogrammaG4Z  -21.7 8.95833e-08
IstogrammaG4Z  -21.6 8.54167e-08
IstogrammaG4Z  -21.5 8.54167e-08
IstogrammaG4Z  -21.4 9.58333e-08
IstogrammaG4Z  -21.3 1.52083e-07
IstogrammaG4Z  -21.2 1.14583e-07
IstogrammaG4Z  -21.1 1.625e-07
IstogrammaG4Z  -21 1.29167e-07
IstogrammaG4Z  -20.9 1.125e-07
IstogrammaG4Z  -20.8 1.33333e-07
IstogrammaG4Z  -20.7 1.5625e-07
IstogrammaG4Z  -20.6 1.89583e-07
IstogrammaG4Z  -20.5 2.41667e-07
IstogrammaG4Z  -20.4 2.52083e-07
IstogrammaG4Z  -20.3 2.64583e-07
IstogrammaG4Z  -20.2 2.47917e-07
IstogrammaG4Z  -20.1 2.72917e-07
IstogrammaG4Z  -20 3.0625e-07
IstogrammaG4Z  -19.9 2.85417e-07
IstogrammaG4Z  -19.8 3.3125e-07
IstogrammaG4Z  -19.7 3.72917e-07
IstogrammaG4Z  -19.6 3.97917e-07
IstogrammaG4Z  -19.5 4.5625e-07
IstogrammaG4Z  -19.4 4.375e-07
IstogrammaG4Z  -19.3 5.08333e-07
IstogrammaG4Z  -19.2 5.4375e-07
IstogrammaG4Z  -19.1 4.64583e-07
IstogrammaG4Z  -19 5.58333e-07
IstogrammaG4Z  -18.9 6.39583e-07
IstogrammaG4Z  -18.8 7.35417e-07
IstogrammaG4Z  -18.7 7.72917e-07
IstogrammaG4Z  -18.6 9.25e-07
IstogrammaG4Z  -18.5 8.85417e-07
IstogrammaG4Z  -18.4 1.01042e-06
IstogrammaG4Z  -18.3 1.05417e-06
IstogrammaG4Z  -18.2 1.13958e-06
IstogrammaG4Z  -18.1 1.25208e-06
IstogrammaG4Z  -18 1.2625e-06
IstogrammaG4Z  -17.9 1.43542e-06
IstogrammaG4Z  -17.8 1.56875e-06
IstogrammaG4Z  -17.7 1.64792e-06
IstogrammaG4Z  -17.6 1.78125e-06
IstogrammaG4Z  -17.5 2.03958e-06
IstogrammaG4Z  -17.4 2.10833e-06
IstogrammaG4Z  -17.3 2.19583e-06
IstogrammaG4Z  -17.2 2.54583e-06
IstogrammaG4Z  -17.1 2.69792e-06
IstogrammaG4Z  -17 2.75625e-06
IstogrammaG4Z  -16.9 3.13958e-06
IstogrammaG4Z  -16.8 3.37708e-06
IstogrammaG4Z  -16.7 3.60417e-06
IstogrammaG4Z  -16.6 3.83542e-06
IstogrammaG4Z  -16.5 4.07708e-06
IstogrammaG4Z  -16.4 4.64167e-06
IstogrammaG4Z  -16.3 4.85625e-06
IstogrammaG4Z  -16.2 5.15417e-06
IstogrammaG4Z  -16.1 5.6625e-06
IstogrammaG4Z  -16 5.925e-06
IstogrammaG4Z  -15.9 6.51667e-06
IstogrammaG4Z  -15.8 7.00833e-06
IstogrammaG4Z  -15.7 7.41667e-06
IstogrammaG4Z  -15.6 8.1875e-06
IstogrammaG4Z  -15.5 8.48333e-06
IstogrammaG4Z  -15.4 9.31042e-06
IstogrammaG4Z  -15.3 1.00667e-05
IstogrammaG4Z  -15.2 1.11021e-05
IstogrammaG4Z  -15.1 1.19687e-05
IstogrammaG4Z  -15 1.27458e-05
IstogrammaG4Z  -14.9 1.37687e-05
IstogrammaG4Z  -14.8 1.48875e-05
IstogrammaG4Z  -14.7 1.59708e-05
IstogrammaG4Z  -14.6 1.69417e-05
IstogrammaG4Z  -14.5 1.87583e-05
IstogrammaG4Z  -14.4 2.00771e-05
IstogrammaG4Z  -14.3 2.18542e-05
IstogrammaG4Z  -14.2 2.33958e-05
IstogrammaG4Z  -14.1 2.49604e-05
IstogrammaG4Z  -14 2.68188e-05
IstogrammaG4Z  -13.9 2.91146e-05
IstogrammaG4Z  -13.8 3.15562e-05
IstogrammaG4Z  -13.7 3.40542e-05
IstogrammaG4Z  -13.6 3.67604e-05
IstogrammaG4Z  -13.5 3.86896e-05
IstogrammaG4Z  -13.4 4.23812e-05
IstogrammaG4Z  -13.3 4.52271e-05
IstogrammaG4Z  -13.2 4.9425e-05
IstogrammaG4Z  -13.1 5.34104e-05
IstogrammaG4Z  -13 5.71812e-05
IstogrammaG4Z  -12.9 6.17271e-05
IstogrammaG4Z  -12.8 6.645e-05
IstogrammaG4Z  -12.7 7.20292e-05
IstogrammaG4Z  -12.6 7.67375e-05
IstogrammaG4Z  -12.5 8.34062e-05
IstogrammaG4Z  -12.4 9.03687e-05
IstogrammaG4Z  -12.3 9.65646e-05
IstogrammaG4Z  -12.2 0.000103887
IstogrammaG4Z  -12.1 0.000111381
IstogrammaG4Z  -12 0.000120781
IstogrammaG4Z  -11.9 0.000130265
IstogrammaG4Z  -11.8 0.00014105
IstogrammaG4Z  -11.7 0.000151938
IstogrammaG4Z  -11.6 0.000163077
IstogrammaG4Z  -11.5 0.000176275
IstogrammaG4Z  -11.4 0.000191167
IstogrammaG4Z  -11.3 0.000204777
IstogrammaG4Z  -11.2 0.00021989
IstogrammaG4Z  -11.1 0.000235398
IstogrammaG4Z  -11 0.00025541
IstogrammaG4Z  -10.9 0.000273898
IstogrammaG4Z  -10.8 0.000296623
IstogrammaG4Z  -10.7 0.00031996
IstogrammaG4Z  -10.6 0.000343417
IstogrammaG4Z  -10.5 0.000368375
IstogrammaG4Z  -10.4 0.000397469
IstogrammaG4Z  -10.3 0.000429604
IstogrammaG4Z  -10.2 0.000462706
IstogrammaG4Z  -10.1 0.000499556
IstogrammaG4Z  -10 0.000537525
IstogrammaG4Z  -9.9 0.000579704
IstogrammaG4Z  -9.8 0.00062146
IstogrammaG4Z  -9.7 0.000669575
IstogrammaG4Z  -9.6 0.000721354
IstogrammaG4Z  -9.5 0.000780177
IstogrammaG4Z  -9.4 0.000837858
IstogrammaG4Z  -9.3 0.000902838
IstogrammaG4Z  -9.2 0.000972571
IstogrammaG4Z  -9.1 0.00104828
IstogrammaG4Z  -9 0.00112639
IstogrammaG4Z  -8.9 0.00121219
IstogrammaG4Z  -8.8 0.00130776
IstogrammaG4Z  -8.7 0.00140456
IstogrammaG4Z  -8.6 0.00151459
IstogrammaG4Z  -8.5 0.00163534
IstogrammaG4Z  -8.4 0.00175165
IstogrammaG4Z  -8.3 0.0018874
IstogrammaG4Z  -8.2 0.0020318
IstogrammaG4Z  -8.1 0.0021895
IstogrammaG4Z  -8 0.00235055
IstogrammaG4Z  -7.9 0.00253266
IstogrammaG4Z  -7.8 0.00272105
IstogrammaG4Z  -7.7 0.00292721
IstogrammaG4Z  -7.6 0.00315014
IstogrammaG4Z  -7.5 0.00339014
IstogrammaG4Z  -7.4 0.00364479
IstogrammaG4Z  -7.3 0.00391927
IstogrammaG4Z  -7.2 0.00420776
IstogrammaG4Z  -7.1 0.00452842
IstogrammaG4Z  -7 0.00486539
IstogrammaG4Z  -6.9 0.0052312
IstogrammaG4Z  -6.8 0.00561019
IstogrammaG4Z  -6.7 0.00603964
IstogrammaG4Z  -6.6 0.00647648
IstogrammaG4Z  -6.5 0.00695749
IstogrammaG4Z  -6.4 0.00746729
IstogrammaG4Z  -6.3 0.00801219
IstogrammaG4Z  -6.2 0.00860593
IstogrammaG4Z  -6.1 0.00922875
IstogrammaG4Z  -6 0.0098967
IstogrammaG4Z  -5.9 0.0106135
IstogrammaG4Z  -5.8 0.0113757
IstogrammaG4Z  -5.7 0.0121977
IstogrammaG4Z  -5.6 0.013062
IstogrammaG4Z  -5.5 0.0139964
IstogrammaG4Z  -5.4 0.0149871
IstogrammaG4Z  -5.3 0.0160359
IstogrammaG4Z  -5.2 0.017161
IstogrammaG4Z  -5.1 0.0183601
IstogrammaG4Z  -5 0.0196195
IstogrammaG4Z  -4.9 0.0209579
IstogrammaG4Z  -4.8 0.0223976
IstogrammaG4Z  -4.7 0.0239015
IstogrammaG4Z  -4.6 0.0255101
IstogrammaG4Z  -4.5 0.0271953
IstogrammaG4Z  -4.4 0.0290077
IstogrammaG4Z  -4.3 0.03089
IstogrammaG4Z  -4.2 0.0328825
IstogrammaG4Z  -4.1 0.0349913
IstogrammaG4Z  -4 0.0372137
IstogrammaG4Z  -3.9 0.0395459
IstogrammaG4Z  -3.8 0.041983
IstogrammaG4Z  -3.7 0.0445378
IstogrammaG4Z  -3.6 0.04722
IstogrammaG4Z  -3.5 0.0500518
IstogrammaG4Z  -3.4 0.0529353
IstogrammaG4Z  -3.3 0.0559748
IstogrammaG4Z  -3.2 0.0591832
IstogrammaG4Z  -3.1 0.0624422
IstogrammaG4Z  -3 0.0658437
IstogrammaG4Z  -2.9 0.0693288
IstogrammaG4Z  -2.8 0.0729828
IstogrammaG4Z  -2.7 0.0766826
IstogrammaG4Z  -2.6 0.0805083
IstogrammaG4Z  -2.5 0.084388
IstogrammaG4Z  -2.4 0.088367
IstogrammaG4Z  -2.3 0.0924387
IstogrammaG4Z  -2.2 0.0965097
IstogrammaG4Z  -2.1 0.100625
IstogrammaG4Z  -2 0.104832
IstogrammaG4Z  -1.9 0.108988
IstogrammaG4Z  -1.8 0.113183
IstogrammaG4Z  -1.7 0.117313
IstogrammaG4Z  -1.6 0.121421
IstogrammaG4Z  -1.5 0.125437
IstogrammaG4Z  -1.4 0.129427
IstogrammaG4Z  -1.3 0.133245
IstogrammaG4Z  -1.2 0.136993
IstogrammaG4Z  -1.1 0.140549
IstogrammaG4Z  -1 0.143984
IstogrammaG4Z  -0.9 0.147175
IstogrammaG4Z  -0.8 0.150177
IstogrammaG4Z  -0.7 0.152909
IstogrammaG4Z  -0.6 0.155396
IstogrammaG4Z  -0.5 0.157647
IstogrammaG4Z  -0.4 0.159608
IstogrammaG4Z  -0.3 0.161295
IstogrammaG4Z  -0.2 0.162619
IstogrammaG4Z  -0.1 0.163612
IstogrammaG4Z  0 0.164326
IstogrammaG4Z  0.1 0.164708
IstogrammaG4Z  0.2 0.164705
IstogrammaG4Z  0.3 0.164377
IstogrammaG4Z  0.4 0.16377
IstogrammaG4Z  0.5 0.162769
IstogrammaG4Z  0.6 0.161445
IstogrammaG4Z  0.7 0.159868
IstogrammaG4Z  0.8 0.157966
IstogrammaG4Z  0.9 0.155767
IstogrammaG4Z  1 0.153318
IstogrammaG4Z  1.1 0.150598
IstogrammaG4Z  1.2 0.147661
IstogrammaG4Z  1.3 0.144488
IstogrammaG4Z  1.4 0.141162
IstogrammaG4Z  1.5 0.137649
IstogrammaG4Z  1.6 0.133983
IstogrammaG4Z  1.7 0.130174
IstogrammaG4Z  1.8 0.126297
IstogrammaG4Z  1.9 0.122291
IstogrammaG4Z  2 0.118234
IstogrammaG4Z  2.1 0.114133
IstogrammaG4Z  2.2 0.110009
IstogrammaG4Z  2.3 0.105875
IstogrammaG4Z  2.4 0.101768
IstogrammaG4Z  2.5 0.0976563
IstogrammaG4Z  2.6 0.0935723
IstogrammaG4Z  2.7 0.0895497
IstogrammaG4Z  2.8 0.085594
IstogrammaG4Z  2.9 0.0817445
IstogrammaG4Z  3 0.0779039
IstogrammaG4Z  3.1 0.0742116
IstogrammaG4Z  3.2 0.0705961
IstogrammaG4Z  3.3 0.0670893
IstogrammaG4Z  3.4 0.0637063
IstogrammaG4Z  3.5 0.0604075
IstogrammaG4Z  3.6 0.057251
IstogrammaG4Z  3.7 0.0541792
IstogrammaG4Z  3.8 0.0512347
IstogrammaG4Z  3.9 0.0484092
IstogrammaG4Z  4 0.0457187
IstogrammaG4Z  4.1 0.0431191
IstogrammaG4Z  4.2 0.0406393
IstogrammaG4Z  4.3 0.0382919
IstogrammaG4Z  4.4 0.0360453
IstogrammaG4Z  4.5 0.0339058
IstogrammaG4Z  4.6 0.0318852
IstogrammaG4Z  4.7 0.0299535
IstogrammaG4Z  4.8 0.0281299
IstogrammaG4Z  4.9 0.0264152
IstogrammaG4Z  5 0.0247632
IstogrammaG4Z  5.1 0.0232317
IstogrammaG4Z  5.2 0.0217713
IstogrammaG4Z  5.3 0.0203698
IstogrammaG4Z  5.4 0.0190846
IstogrammaG4Z  5.5 0.0178584
IstogrammaG4Z  5.6 0.0166981
IstogrammaG4Z  5.7 0.0156175
IstogrammaG4Z  5.8 0.0145933
IstogrammaG4Z  5.9 0.0136369
IstogrammaG4Z  6 0.0127305
IstogrammaG4Z  6.1 0.0118931
IstogrammaG4Z  6.2 0.0111071
IstogrammaG4Z  6.3 0.0103586
IstogrammaG4Z  6.4 0.00966479
IstogrammaG4Z  6.5 0.00901092
IstogrammaG4Z  6.6 0.00840997
IstogrammaG4Z  6.7 0.00783214
IstogrammaG4Z  6.8 0.0073085
IstogrammaG4Z  6.9 0.00680121
IstogrammaG4Z  7 0.0063396
IstogrammaG4Z  7.1 0.00591035
IstogrammaG4Z  7.2 0.00549914
IstogrammaG4Z  7.3 0.00511602
IstogrammaG4Z  7.4 0.00476617
IstogrammaG4Z  7.5 0.0044399
IstogrammaG4Z  7.6 0.00413148
IstogrammaG4Z  7.7 0.00384456
IstogrammaG4Z  7.8 0.00357347
IstogrammaG4Z  7.9 0.00332288
IstogrammaG4Z  8 0.00309191
IstogrammaG4Z  8.1 0.00287439
IstogrammaG4Z  8.2 0.00267541
IstogrammaG4Z  8.3 0.00248759
IstogrammaG4Z  8.4 0.00230783
IstogrammaG4Z  8.5 0.0021463
IstogrammaG4Z  8.6 0.00199762
IstogrammaG4Z  8.7 0.00185491
IstogrammaG4Z  8.8 0.00172387
IstogrammaG4Z  8.9 0.00160018
IstogrammaG4Z  9 0.0014859
IstogrammaG4Z  9.1 0.00138502
IstogrammaG4Z  9.2 0.00128503
IstogrammaG4Z  9.3 0.00119486
IstogrammaG4Z  9.4 0.00111165
IstogrammaG4Z  9.5 0.00102923
IstogrammaG4Z  9.6 0.000957946
IstogrammaG4Z  9.7 0.000889229
IstogrammaG4Z  9.8 0.000824538
IstogrammaG4Z  9.9 0.000765929
IstogrammaG4Z  10 0.000711452
IstogrammaG4Z  10.1 0.000661881
IstogrammaG4Z  10.2 0.000613567
IstogrammaG4Z  10.3 0.000569977
IstogrammaG4Z  10.4 0.000530565
IstogrammaG4Z  10.5 0.000493579
IstogrammaG4Z  10.6 0.000457354
IstogrammaG4Z  10.7 0.00042185
IstogrammaG4Z  10.8 0.000393465
IstogrammaG4Z  10.9 0.000365188
IstogrammaG4Z  11 0.000339248
IstogrammaG4Z  11.1 0.000314746
IstogrammaG4Z  11.2 0.000292181
IstogrammaG4Z  11.3 0.000270387
IstogrammaG4Z  11.4 0.000250563
IstogrammaG4Z  11.5 0.000233287
IstogrammaG4Z  11.6 0.000217006
IstogrammaG4Z  11.7 0.000200115
IstogrammaG4Z  11.8 0.000186156
IstogrammaG4Z  11.9 0.000173367
IstogrammaG4Z  12 0.000161029
IstogrammaG4Z  12.1 0.000149202
IstogrammaG4Z  12.2 0.00013835
IstogrammaG4Z  12.3 0.000128521
IstogrammaG4Z  12.4 0.000119279
IstogrammaG4Z  12.5 0.000110973
IstogrammaG4Z  12.6 0.000102869
IstogrammaG4Z  12.7 9.52042e-05
IstogrammaG4Z  12.8 8.77417e-05
IstogrammaG4Z  12.9 8.27958e-05
IstogrammaG4Z  13 7.62229e-05
IstogrammaG4Z  13.1 7.09354e-05
IstogrammaG4Z  13.2 6.54771e-05
IstogrammaG4Z  13.3 6.10313e-05
IstogrammaG4Z  13.4 5.70979e-05
IstogrammaG4Z  13.5 5.26438e-05
IstogrammaG4Z  13.6 4.85937e-05
IstogrammaG4Z  13.7 4.53938e-05
IstogrammaG4Z  13.8 4.14438e-05
IstogrammaG4Z  13.9 3.87958e-05
IstogrammaG4Z  14 3.56625e-05
IstogrammaG4Z  14.1 3.30312e-05
IstogrammaG4Z  14.2 3.13396e-05
IstogrammaG4Z  14.3 2.88375e-05
IstogrammaG4Z  14.4 2.67688e-05
IstogrammaG4Z  14.5 2.46e-05
IstogrammaG4Z  14.6 2.30042e-05
IstogrammaG4Z  14.7 2.12188e-05
IstogrammaG4Z  14.8 1.96292e-05
IstogrammaG4Z  14.9 1.82208e-05
IstogrammaG4Z  15 1.69604e-05
IstogrammaG4Z  15.1 1.61e-05
IstogrammaG4Z  15.2 1.4625e-05
IstogrammaG4Z  15.3 1.39292e-05
IstogrammaG4Z  15.4 1.24479e-05
IstogrammaG4Z  15.5 1.17042e-05
IstogrammaG4Z  15.6 1.07167e-05
IstogrammaG4Z  15.7 1.00958e-05
IstogrammaG4Z  15.8 9.11042e-06
IstogrammaG4Z  15.9 8.63333e-06
IstogrammaG4Z  16 8.03333e-06
IstogrammaG4Z  16.1 7.36458e-06
IstogrammaG4Z  16.2 6.8e-06
IstogrammaG4Z  16.3 6.68542e-06
IstogrammaG4Z  16.4 5.75417e-06
IstogrammaG4Z  16.5 5.4625e-06
IstogrammaG4Z  16.6 5.24167e-06
IstogrammaG4Z  16.7 4.61667e-06
IstogrammaG4Z  16.8 4.42083e-06
IstogrammaG4Z  16.9 4.22708e-06
IstogrammaG4Z  17 3.82083e-06
IstogrammaG4Z  17.1 3.425e-06
IstogrammaG4Z  17.2 3.2625e-06
IstogrammaG4Z  17.3 3.0625e-06
IstogrammaG4Z  17.4 2.74375e-06
IstogrammaG4Z  17.5 2.73333e-06
IstogrammaG4Z  17.6 2.48542e-06
IstogrammaG4Z  17.7 2.21042e-06
IstogrammaG4Z  17.8 2.11042e-06
IstogrammaG4Z  17.9 1.92083e-06
IstogrammaG4Z  18 1.77917e-06
IstogrammaG4Z  18.1 1.71042e-06
IstogrammaG4Z  18.2 1.47292e-06
IstogrammaG4Z  18.3 1.50833e-06
IstogrammaG4Z  18.4 1.4125e-06
IstogrammaG4Z  18.5 1.18542e-06
IstogrammaG4Z  18.6 1.09375e-06
IstogrammaG4Z  18.7 1.08542e-06
IstogrammaG4Z  18.8 9.85417e-07
IstogrammaG4Z  18.9 8.58333e-07
IstogrammaG4Z  19 8.45833e-07
IstogrammaG4Z  19.1 8.58333e-07
IstogrammaG4Z  19.2 7.5625e-07
IstogrammaG4Z  19.3 6.22917e-07
IstogrammaG4Z  19.4 5.77083e-07
IstogrammaG4Z  19.5 5.89583e-07
IstogrammaG4Z  19.6 5.1875e-07
IstogrammaG4Z  19.7 4.5625e-07
IstogrammaG4Z  19.8 4.85417e-07
IstogrammaG4Z  19.9 4.14583e-07
IstogrammaG4Z  20 4.4375e-07
IstogrammaG4Z  20.1 3.83333e-07
IstogrammaG4Z  20.2 3.20833e-07
IstogrammaG4Z  20.3 3.875e-07
IstogrammaG4Z  20.4 3.125e-07
IstogrammaG4Z  20.5 2.58333e-07
IstogrammaG4Z  20.6 2.5e-07
IstogrammaG4Z  20.7 2.4375e-07
IstogrammaG4Z  20.8 2.58333e-07
IstogrammaG4Z  20.9 2.04167e-07
IstogrammaG4Z  21 1.8125e-07
IstogrammaG4Z  21.1 1.60417e-07
IstogrammaG4Z  21.2 1.72917e-07
IstogrammaG4Z  21.3 1.41667e-07
IstogrammaG4Z  21.4 1.29167e-07
IstogrammaG4Z  21.5 1.14583e-07
IstogrammaG4Z  21.6 1.1875e-07
IstogrammaG4Z  21.7 1.16667e-07
IstogrammaG4Z  21.8 7.29167e-08
IstogrammaG4Z  21.9 1e-07
IstogrammaG4Z  22 7.5e-08
IstogrammaG4Z  22.1 8.75e-08
IstogrammaG4Z  22.2 7.91667e-08
IstogrammaG4Z  22.3 8.54167e-08
IstogrammaG4Z  22.4 6.875e-08
IstogrammaG4Z  22.5 7.08333e-08
IstogrammaG4Z  22.6 6.45833e-08
IstogrammaG4Z  22.7 5.625e-08
IstogrammaG4Z  22.8 4.16667e-08
IstogrammaG4Z  22.9 4.58333e-08
IstogrammaG4Z  23 4.79167e-08
IstogrammaG4Z  23.1 3.33333e-08
IstogrammaG4Z  23.2 5e-08
IstogrammaG4Z  23.3 3.54167e-08
IstogrammaG4Z  23.4 3.125e-08
IstogrammaG4Z  23.5 1.875e-08
IstogrammaG4Z  23.6 2.5e-08
IstogrammaG4Z  23.7 2.91667e-08
IstogrammaG4Z  23.8 1.66667e-08
IstogrammaG4Z  23.9 1.04167e-08
IstogrammaG4Z  24 1.875e-08
IstogrammaG4Z  24.1 1.875e-08
IstogrammaG4Z  24.2 1.66667e-08
IstogrammaG4Z  24.3 1.04167e-08
IstogrammaG4Z  24.4 1.25e-08
IstogrammaG4Z  24.5 6.25e-09
IstogrammaG4Z  24.6 1.04167e-08
IstogrammaG4Z  24.7 8.33333e-09
IstogrammaG4Z  24.8 6.25e-09
IstogrammaG4Z  24.9 6.25e-09
IstogrammaG4Z  25 4.16667e-09
IstogrammaG4Z  25.1 4.16667e-09
IstogrammaG4Z  25.2 1.25e-08
IstogrammaG4Z  25.3 6.25e-09
IstogrammaG4Z  25.4 4.16667e-09
IstogrammaG4Z  25.5 2.08333e-09
IstogrammaG4Z  25.6 1.04167e-08
IstogrammaG4Z  25.7 6.25e-09
IstogrammaG4Z  25.8 4.16667e-09
IstogrammaG4Z  25.9 8.33333e-09
IstogrammaG4Z  26 6.25e-09
IstogrammaG4Z  26.1 4.16667e-09
IstogrammaG4Z  26.3 2.08333e-09
IstogrammaG4Z  26.4 2.08333e-09
IstogrammaG4Z  26.5 1.25e-08
IstogrammaG4Z  26.6 2.08333e-09
IstogrammaG4Z  26.9 2.08333e-09
IstogrammaG4Z  27.4 2.08333e-09
IstogrammaG4Z  27.5 2.08333e-09
IstogrammaG4Z  27.6 2.08333e-09
IstogrammaG4Z  28.1 2.08333e-09
IstogrammaG4Z  28.6 4.16667e-09


==> The random matching problem on the Bethe lattice/Figure/pz5.dat <==
IstogrammaG5Z  -29.6 2.08333e-09
IstogrammaG5Z  -28 2.08333e-09
IstogrammaG5Z  -27.9 2.08333e-09
IstogrammaG5Z  -26.7 2.08333e-09
IstogrammaG5Z  -26.5 2.08333e-09
IstogrammaG5Z  -26.4 2.08333e-09
IstogrammaG5Z  -26.1 2.08333e-09
IstogrammaG5Z  -25.7 2.08333e-09
IstogrammaG5Z  -25.4 4.16667e-09
IstogrammaG5Z  -25.2 6.25e-09
IstogrammaG5Z  -25 4.16667e-09
IstogrammaG5Z  -24.8 4.16667e-09
IstogrammaG5Z  -24.7 2.08333e-09
IstogrammaG5Z  -24.6 1.04167e-08
IstogrammaG5Z  -24.5 4.16667e-09
IstogrammaG5Z  -24.4 4.16667e-09
IstogrammaG5Z  -24.3 2.08333e-09
IstogrammaG5Z  -24.2 2.08333e-09
IstogrammaG5Z  -24.1 4.16667e-09
IstogrammaG5Z  -24 4.16667e-09
IstogrammaG5Z  -23.9 1.04167e-08
IstogrammaG5Z  -23.8 2.08333e-09
IstogrammaG5Z  -23.7 4.16667e-09
IstogrammaG5Z  -23.6 2.08333e-09
IstogrammaG5Z  -23.5 6.25e-09
IstogrammaG5Z  -23.4 2.08333e-09
IstogrammaG5Z  -23.3 2.08333e-09
IstogrammaG5Z  -23.2 1.04167e-08
IstogrammaG5Z  -23.1 8.33333e-09
IstogrammaG5Z  -23 6.25e-09
IstogrammaG5Z  -22.9 1.45833e-08
IstogrammaG5Z  -22.8 1.04167e-08
IstogrammaG5Z  -22.7 1.04167e-08
IstogrammaG5Z  -22.6 1.04167e-08
IstogrammaG5Z  -22.5 1.45833e-08
IstogrammaG5Z  -22.4 1.45833e-08
IstogrammaG5Z  -22.3 2.29167e-08
IstogrammaG5Z  -22.2 1.66667e-08
IstogrammaG5Z  -22.1 1.66667e-08
IstogrammaG5Z  -22 2.70833e-08
IstogrammaG5Z  -21.9 1.04167e-08
IstogrammaG5Z  -21.8 2.70833e-08
IstogrammaG5Z  -21.7 4.16667e-09
IstogrammaG5Z  -21.6 1.04167e-08
IstogrammaG5Z  -21.5 3.33333e-08
IstogrammaG5Z  -21.4 2.91667e-08
IstogrammaG5Z  -21.3 4.79167e-08
IstogrammaG5Z  -21.2 3.33333e-08
IstogrammaG5Z  -21.1 4.375e-08
IstogrammaG5Z  -21 4.375e-08
IstogrammaG5Z  -20.9 4.16667e-08
IstogrammaG5Z  -20.8 6.66667e-08
IstogrammaG5Z  -20.7 4.79167e-08
IstogrammaG5Z  -20.6 7.29167e-08
IstogrammaG5Z  -20.5 7.70833e-08
IstogrammaG5Z  -20.4 9.79167e-08
IstogrammaG5Z  -20.3 7.70833e-08
IstogrammaG5Z  -20.2 9.375e-08
IstogrammaG5Z  -20.1 8.95833e-08
IstogrammaG5Z  -20 9.58333e-08
IstogrammaG5Z  -19.9 9.79167e-08
IstogrammaG5Z  -19.8 1.16667e-07
IstogrammaG5Z  -19.7 1.375e-07
IstogrammaG5Z  -19.6 1.79167e-07
IstogrammaG5Z  -19.5 1.66667e-07
IstogrammaG5Z  -19.4 1.875e-07
IstogrammaG5Z  -19.3 1.79167e-07
IstogrammaG5Z  -19.2 1.91667e-07
IstogrammaG5Z  -19.1 2.33333e-07
IstogrammaG5Z  -19 2.5625e-07
IstogrammaG5Z  -18.9 2.79167e-07
IstogrammaG5Z  -18.8 2.9375e-07
IstogrammaG5Z  -18.7 3.20833e-07
IstogrammaG5Z  -18.6 3.29167e-07
IstogrammaG5Z  -18.5 3.35417e-07
IstogrammaG5Z  -18.4 4.02083e-07
IstogrammaG5Z  -18.3 4.3125e-07
IstogrammaG5Z  -18.2 4.0625e-07
IstogrammaG5Z  -18.1 5.47917e-07
IstogrammaG5Z  -18 5.875e-07
IstogrammaG5Z  -17.9 5.47917e-07
IstogrammaG5Z  -17.8 6.14583e-07
IstogrammaG5Z  -17.7 6.47917e-07
IstogrammaG5Z  -17.6 7.85417e-07
IstogrammaG5Z  -17.5 7.97917e-07
IstogrammaG5Z  -17.4 8.3125e-07
IstogrammaG5Z  -17.3 8.75e-07
IstogrammaG5Z  -17.2 9.77083e-07
IstogrammaG5Z  -17.1 1.02708e-06
IstogrammaG5Z  -17 1.10625e-06
IstogrammaG5Z  -16.9 1.22917e-06
IstogrammaG5Z  -16.8 1.27917e-06
IstogrammaG5Z  -16.7 1.54792e-06
IstogrammaG5Z  -16.6 1.54792e-06
IstogrammaG5Z  -16.5 1.69583e-06
IstogrammaG5Z  -16.4 1.83333e-06
IstogrammaG5Z  -16.3 1.99167e-06
IstogrammaG5Z  -16.2 2.21458e-06
IstogrammaG5Z  -16.1 2.42083e-06
IstogrammaG5Z  -16 2.58542e-06
IstogrammaG5Z  -15.9 2.80625e-06
IstogrammaG5Z  -15.8 3.04583e-06
IstogrammaG5Z  -15.7 3.25625e-06
IstogrammaG5Z  -15.6 3.43542e-06
IstogrammaG5Z  -15.5 4.10208e-06
IstogrammaG5Z  -15.4 4.18333e-06
IstogrammaG5Z  -15.3 4.44167e-06
IstogrammaG5Z  -15.2 5.08125e-06
IstogrammaG5Z  -15.1 5.13333e-06
IstogrammaG5Z  -15 5.67917e-06
IstogrammaG5Z  -14.9 6.16042e-06
IstogrammaG5Z  -14.8 6.70208e-06
IstogrammaG5Z  -14.7 7.45625e-06
IstogrammaG5Z  -14.6 7.83125e-06
IstogrammaG5Z  -14.5 8.63125e-06
IstogrammaG5Z  -14.4 9.25208e-06
IstogrammaG5Z  -14.3 1.005e-05
IstogrammaG5Z  -14.2 1.09375e-05
IstogrammaG5Z  -14.1 1.19333e-05
IstogrammaG5Z  -14 1.25792e-05
IstogrammaG5Z  -13.9 1.39688e-05
IstogrammaG5Z  -13.8 1.51062e-05
IstogrammaG5Z  -13.7 1.62583e-05
IstogrammaG5Z  -13.6 1.73208e-05
IstogrammaG5Z  -13.5 1.90833e-05
IstogrammaG5Z  -13.4 2.04562e-05
IstogrammaG5Z  -13.3 2.25312e-05
IstogrammaG5Z  -13.2 2.40771e-05
IstogrammaG5Z  -13.1 2.65771e-05
IstogrammaG5Z  -13 2.8775e-05
IstogrammaG5Z  -12.9 3.12917e-05
IstogrammaG5Z  -12.8 3.33458e-05
IstogrammaG5Z  -12.7 3.62417e-05
IstogrammaG5Z  -12.6 3.94979e-05
IstogrammaG5Z  -12.5 4.28333e-05
IstogrammaG5Z  -12.4 4.58417e-05
IstogrammaG5Z  -12.3 4.97771e-05
IstogrammaG5Z  -12.2 5.30937e-05
IstogrammaG5Z  -12.1 5.87292e-05
IstogrammaG5Z  -12 6.34458e-05
IstogrammaG5Z  -11.9 6.79646e-05
IstogrammaG5Z  -11.8 7.41854e-05
IstogrammaG5Z  -11.7 8.00146e-05
IstogrammaG5Z  -11.6 8.61271e-05
IstogrammaG5Z  -11.5 9.48187e-05
IstogrammaG5Z  -11.4 0.000102465
IstogrammaG5Z  -11.3 0.000111185
IstogrammaG5Z  -11.2 0.000119692
IstogrammaG5Z  -11.1 0.00012946
IstogrammaG5Z  -11 0.000141496
IstogrammaG5Z  -10.9 0.000152042
IstogrammaG5Z  -10.8 0.000164456
IstogrammaG5Z  -10.7 0.000179077
IstogrammaG5Z  -10.6 0.000193025
IstogrammaG5Z  -10.5 0.000209515
IstogrammaG5Z  -10.4 0.000226258
IstogrammaG5Z  -10.3 0.000245415
IstogrammaG5Z  -10.2 0.000265506
IstogrammaG5Z  -10.1 0.000287077
IstogrammaG5Z  -10 0.000312483
IstogrammaG5Z  -9.9 0.000336798
IstogrammaG5Z  -9.8 0.000365373
IstogrammaG5Z  -9.7 0.000394554
IstogrammaG5Z  -9.6 0.000428875
IstogrammaG5Z  -9.5 0.000463773
IstogrammaG5Z  -9.4 0.000503417
IstogrammaG5Z  -9.3 0.000543198
IstogrammaG5Z  -9.2 0.000591588
IstogrammaG5Z  -9.1 0.000639062
IstogrammaG5Z  -9 0.00069141
IstogrammaG5Z  -8.9 0.00074641
IstogrammaG5Z  -8.8 0.000810858
IstogrammaG5Z  -8.7 0.000876727
IstogrammaG5Z  -8.6 0.000950673
IstogrammaG5Z  -8.5 0.00103035
IstogrammaG5Z  -8.4 0.00111615
IstogrammaG5Z  -8.3 0.00120604
IstogrammaG5Z  -8.2 0.00130296
IstogrammaG5Z  -8.1 0.00141326
IstogrammaG5Z  -8 0.001531
IstogrammaG5Z  -7.9 0.00165786
IstogrammaG5Z  -7.8 0.00179353
IstogrammaG5Z  -7.7 0.00193548
IstogrammaG5Z  -7.6 0.00209626
IstogrammaG5Z  -7.5 0.00226767
IstogrammaG5Z  -7.4 0.00245898
IstogrammaG5Z  -7.3 0.00265948
IstogrammaG5Z  -7.2 0.00287431
IstogrammaG5Z  -7.1 0.0031184
IstogrammaG5Z  -7 0.0033654
IstogrammaG5Z  -6.9 0.00363366
IstogrammaG5Z  -6.8 0.00393493
IstogrammaG5Z  -6.7 0.00425934
IstogrammaG5Z  -6.6 0.00459787
IstogrammaG5Z  -6.5 0.00496638
IstogrammaG5Z  -6.4 0.00537144
IstogrammaG5Z  -6.3 0.00579657
IstogrammaG5Z  -6.2 0.0062657
IstogrammaG5Z  -6.1 0.00677532
IstogrammaG5Z  -6 0.00731601
IstogrammaG5Z  -5.9 0.00789384
IstogrammaG5Z  -5.8 0.00853129
IstogrammaG5Z  -5.7 0.0092095
IstogrammaG5Z  -5.6 0.00993389
IstogrammaG5Z  -5.5 0.0107231
IstogrammaG5Z  -5.4 0.0115586
IstogrammaG5Z  -5.3 0.0124626
IstogrammaG5Z  -5.2 0.0134419
IstogrammaG5Z  -5.1 0.0144867
IstogrammaG5Z  -5 0.0156082
IstogrammaG5Z  -4.9 0.0168072
IstogrammaG5Z  -4.8 0.0180956
IstogrammaG5Z  -4.7 0.0194789
IstogrammaG5Z  -4.6 0.0209436
IstogrammaG5Z  -4.5 0.0225198
IstogrammaG5Z  -4.4 0.0242015
IstogrammaG5Z  -4.3 0.0259991
IstogrammaG5Z  -4.2 0.0279089
IstogrammaG5Z  -4.1 0.0299621
IstogrammaG5Z  -4 0.0321023
IstogrammaG5Z  -3.9 0.0343998
IstogrammaG5Z  -3.8 0.0368638
IstogrammaG5Z  -3.7 0.0394648
IstogrammaG5Z  -3.6 0.0421697
IstogrammaG5Z  -3.5 0.045075
IstogrammaG5Z  -3.4 0.0481063
IstogrammaG5Z  -3.3 0.0513216
IstogrammaG5Z  -3.2 0.0547062
IstogrammaG5Z  -3.1 0.0582493
IstogrammaG5Z  -3 0.0619407
IstogrammaG5Z  -2.9 0.065804
IstogrammaG5Z  -2.8 0.0698715
IstogrammaG5Z  -2.7 0.0740525
IstogrammaG5Z  -2.6 0.0784094
IstogrammaG5Z  -2.5 0.082881
IstogrammaG5Z  -2.4 0.0875165
IstogrammaG5Z  -2.3 0.0922849
IstogrammaG5Z  -2.2 0.097149
IstogrammaG5Z  -2.1 0.102125
IstogrammaG5Z  -2 0.107161
IstogrammaG5Z  -1.9 0.112282
IstogrammaG5Z  -1.8 0.117428
IstogrammaG5Z  -1.7 0.122602
IstogrammaG5Z  -1.6 0.127748
IstogrammaG5Z  -1.5 0.132861
IstogrammaG5Z  -1.4 0.137925
IstogrammaG5Z  -1.3 0.142833
IstogrammaG5Z  -1.2 0.14762
IstogrammaG5Z  -1.1 0.15228
IstogrammaG5Z  -1 0.156685
IstogrammaG5Z  -0.9 0.16085
IstogrammaG5Z  -0.8 0.164758
IstogrammaG5Z  -0.7 0.168372
IstogrammaG5Z  -0.6 0.171684
IstogrammaG5Z  -0.5 0.174553
IstogrammaG5Z  -0.4 0.177042
IstogrammaG5Z  -0.3 0.179164
IstogrammaG5Z  -0.2 0.18083
IstogrammaG5Z  -0.1 0.182048
IstogrammaG5Z  0 0.182763
IstogrammaG5Z  0.1 0.183071
IstogrammaG5Z  0.2 0.182896
IstogrammaG5Z  0.3 0.182276
IstogrammaG5Z  0.4 0.18117
IstogrammaG5Z  0.5 0.179601
IstogrammaG5Z  0.6 0.177569
IstogrammaG5Z  0.7 0.175225
IstogrammaG5Z  0.8 0.172393
IstogrammaG5Z  0.9 0.16923
IstogrammaG5Z  1 0.165743
IstogrammaG5Z  1.1 0.161917
IstogrammaG5Z  1.2 0.157848
IstogrammaG5Z  1.3 0.153495
IstogrammaG5Z  1.4 0.148948
IstogrammaG5Z  1.5 0.144243
IstogrammaG5Z  1.6 0.139386
IstogrammaG5Z  1.7 0.134383
IstogrammaG5Z  1.8 0.129348
IstogrammaG5Z  1.9 0.124219
IstogrammaG5Z  2 0.119123
IstogrammaG5Z  2.1 0.114034
IstogrammaG5Z  2.2 0.108932
IstogrammaG5Z  2.3 0.103905
IstogrammaG5Z  2.4 0.0989852
IstogrammaG5Z  2.5 0.0941138
IstogrammaG5Z  2.6 0.0893489
IstogrammaG5Z  2.7 0.084716
IstogrammaG5Z  2.8 0.0801989
IstogrammaG5Z  2.9 0.0758287
IstogrammaG5Z  3 0.0716376
IstogrammaG5Z  3.1 0.0675857
IstogrammaG5Z  3.2 0.0636663
IstogrammaG5Z  3.3 0.0599015
IstogrammaG5Z  3.4 0.0563215
IstogrammaG5Z  3.5 0.0529197
IstogrammaG5Z  3.6 0.0496556
IstogrammaG5Z  3.7 0.0465525
IstogrammaG5Z  3.8 0.0436271
IstogrammaG5Z  3.9 0.0408482
IstogrammaG5Z  4 0.0381919
IstogrammaG5Z  4.1 0.0356998
IstogrammaG5Z  4.2 0.0333423
IstogrammaG5Z  4.3 0.0311234
IstogrammaG5Z  4.4 0.0290451
IstogrammaG5Z  4.5 0.0270738
IstogrammaG5Z  4.6 0.0252277
IstogrammaG5Z  4.7 0.0234953
IstogrammaG5Z  4.8 0.0218595
IstogrammaG5Z  4.9 0.0203434
IstogrammaG5Z  5 0.0189298
IstogrammaG5Z  5.1 0.0175864
IstogrammaG5Z  5.2 0.0163481
IstogrammaG5Z  5.3 0.0151734
IstogrammaG5Z  5.4 0.0140854
IstogrammaG5Z  5.5 0.0130914
IstogrammaG5Z  5.6 0.0121398
IstogrammaG5Z  5.7 0.0112654
IstogrammaG5Z  5.8 0.0104469
IstogrammaG5Z  5.9 0.00969056
IstogrammaG5Z  6 0.00897355
IstogrammaG5Z  6.1 0.00832414
IstogrammaG5Z  6.2 0.00770874
IstogrammaG5Z  6.3 0.00713803
IstogrammaG5Z  6.4 0.00661283
IstogrammaG5Z  6.5 0.00611879
IstogrammaG5Z  6.6 0.00566751
IstogrammaG5Z  6.7 0.00524895
IstogrammaG5Z  6.8 0.00485813
IstogrammaG5Z  6.9 0.00449519
IstogrammaG5Z  7 0.00415842
IstogrammaG5Z  7.1 0.00384393
IstogrammaG5Z  7.2 0.00355882
IstogrammaG5Z  7.3 0.00329248
IstogrammaG5Z  7.4 0.003047
IstogrammaG5Z  7.5 0.00281871
IstogrammaG5Z  7.6 0.00260761
IstogrammaG5Z  7.7 0.00240401
IstogrammaG5Z  7.8 0.00222744
IstogrammaG5Z  7.9 0.0020524
IstogrammaG5Z  8 0.00189714
IstogrammaG5Z  8.1 0.00175492
IstogrammaG5Z  8.2 0.00162086
IstogrammaG5Z  8.3 0.00150289
IstogrammaG5Z  8.4 0.00138596
IstogrammaG5Z  8.5 0.00128092
IstogrammaG5Z  8.6 0.0011845
IstogrammaG5Z  8.7 0.00109105
IstogrammaG5Z  8.8 0.00101035
IstogrammaG5Z  8.9 0.00093234
IstogrammaG5Z  9 0.000863258
IstogrammaG5Z  9.1 0.000794329
IstogrammaG5Z  9.2 0.000735675
IstogrammaG5Z  9.3 0.000680798
IstogrammaG5Z  9.4 0.000625498
IstogrammaG5Z  9.5 0.000578588
IstogrammaG5Z  9.6 0.000537127
IstogrammaG5Z  9.7 0.000494338
IstogrammaG5Z  9.8 0.00045569
IstogrammaG5Z  9.9 0.000421169
IstogrammaG5Z  10 0.000389673
IstogrammaG5Z  10.1 0.000359508
IstogrammaG5Z  10.2 0.000332898
IstogrammaG5Z  10.3 0.000306079
IstogrammaG5Z  10.4 0.00028185
IstogrammaG5Z  10.5 0.000260792
IstogrammaG5Z  10.6 0.00024271
IstogrammaG5Z  10.7 0.000222129
IstogrammaG5Z  10.8 0.000205344
IstogrammaG5Z  10.9 0.000189077
IstogrammaG5Z  11 0.000174969
IstogrammaG5Z  11.1 0.0001616
IstogrammaG5Z  11.2 0.000149196
IstogrammaG5Z  11.3 0.000138467
IstogrammaG5Z  11.4 0.000127446
IstogrammaG5Z  11.5 0.000117054
IstogrammaG5Z  11.6 0.000109298
IstogrammaG5Z  11.7 0.000100158
IstogrammaG5Z  11.8 9.3475e-05
IstogrammaG5Z  11.9 8.58146e-05
IstogrammaG5Z  12 7.88646e-05
IstogrammaG5Z  12.1 7.29542e-05
IstogrammaG5Z  12.2 6.71292e-05
IstogrammaG5Z  12.3 6.25292e-05
IstogrammaG5Z  12.4 5.67354e-05
IstogrammaG5Z  12.5 5.28417e-05
IstogrammaG5Z  12.6 4.93417e-05
IstogrammaG5Z  12.7 4.55125e-05
IstogrammaG5Z  12.8 4.12104e-05
IstogrammaG5Z  12.9 3.815e-05
IstogrammaG5Z  13 3.58813e-05
IstogrammaG5Z  13.1 3.27604e-05
IstogrammaG5Z  13.2 3.00271e-05
IstogrammaG5Z  13.3 2.79021e-05
IstogrammaG5Z  13.4 2.64375e-05
IstogrammaG5Z  13.5 2.36667e-05
IstogrammaG5Z  13.6 2.24104e-05
IstogrammaG5Z  13.7 2.00729e-05
IstogrammaG5Z  13.8 1.88188e-05
IstogrammaG5Z  13.9 1.69812e-05
IstogrammaG5Z  14 1.60917e-05
IstogrammaG5Z  14.1 1.49542e-05
IstogrammaG5Z  14.2 1.34021e-05
IstogrammaG5Z  14.3 1.24917e-05
IstogrammaG5Z  14.4 1.14292e-05
IstogrammaG5Z  14.5 1.08833e-05
IstogrammaG5Z  14.6 9.94583e-06
IstogrammaG5Z  14.7 9.225e-06
IstogrammaG5Z  14.8 8.48333e-06
IstogrammaG5Z  14.9 7.75e-06
IstogrammaG5Z  15 7.13542e-06
IstogrammaG5Z  15.1 6.63542e-06
IstogrammaG5Z  15.2 6.00417e-06
IstogrammaG5Z  15.3 5.70417e-06
IstogrammaG5Z  15.4 5.18542e-06
IstogrammaG5Z  15.5 4.75e-06
IstogrammaG5Z  15.6 4.35208e-06
IstogrammaG5Z  15.7 4.18333e-06
IstogrammaG5Z  15.8 3.725e-06
IstogrammaG5Z  15.9 3.41042e-06
IstogrammaG5Z  16 3.28125e-06
IstogrammaG5Z  16.1 2.83333e-06
IstogrammaG5Z  16.2 2.78333e-06
IstogrammaG5Z  16.3 2.54792e-06
IstogrammaG5Z  16.4 2.28958e-06
IstogrammaG5Z  16.5 2.06458e-06
IstogrammaG5Z  16.6 2.05625e-06
IstogrammaG5Z  16.7 2.02917e-06
IstogrammaG5Z  16.8 1.58333e-06
IstogrammaG5Z  16.9 1.49583e-06
IstogrammaG5Z  17 1.38958e-06
IstogrammaG5Z  17.1 1.38542e-06
IstogrammaG5Z  17.2 1.17917e-06
IstogrammaG5Z  17.3 1.17083e-06
IstogrammaG5Z  17.4 1.075e-06
IstogrammaG5Z  17.5 1.00417e-06
IstogrammaG5Z  17.6 9.04167e-07
IstogrammaG5Z  17.7 8.1875e-07
IstogrammaG5Z  17.8 7.4375e-07
IstogrammaG5Z  17.9 6.97917e-07
IstogrammaG5Z  18 6.60417e-07
IstogrammaG5Z  18.1 5.95833e-07
IstogrammaG5Z  18.2 6e-07
IstogrammaG5Z  18.3 5e-07
IstogrammaG5Z  18.4 4.35417e-07
IstogrammaG5Z  18.5 4.29167e-07
IstogrammaG5Z  18.6 4.0625e-07
IstogrammaG5Z  18.7 4.1875e-07
IstogrammaG5Z  18.8 3.5625e-07
IstogrammaG5Z  18.9 2.95833e-07
IstogrammaG5Z  19 3.14583e-07
IstogrammaG5Z  19.1 2.5625e-07
IstogrammaG5Z  19.2 2.47917e-07
IstogrammaG5Z  19.3 2.77083e-07
IstogrammaG5Z  19.4 1.875e-07
IstogrammaG5Z  19.5 2.10417e-07
IstogrammaG5Z  19.6 1.9375e-07
IstogrammaG5Z  19.7 1.60417e-07
IstogrammaG5Z  19.8 1.33333e-07
IstogrammaG5Z  19.9 1.39583e-07
IstogrammaG5Z  20 1.39583e-07
IstogrammaG5Z  20.1 1.14583e-07
IstogrammaG5Z  20.2 1.08333e-07
IstogrammaG5Z  20.3 1.08333e-07
IstogrammaG5Z  20.4 9.375e-08
IstogrammaG5Z  20.5 1.125e-07
IstogrammaG5Z  20.6 9.375e-08
IstogrammaG5Z  20.7 9.79167e-08
IstogrammaG5Z  20.8 7.91667e-08
IstogrammaG5Z  20.9 7.5e-08
IstogrammaG5Z  21 7.08333e-08
IstogrammaG5Z  21.1 6.04167e-08
IstogrammaG5Z  21.2 3.33333e-08
IstogrammaG5Z  21.3 3.125e-08
IstogrammaG5Z  21.4 4.79167e-08
IstogrammaG5Z  21.5 2.08333e-08
IstogrammaG5Z  21.6 4.375e-08
IstogrammaG5Z  21.7 2.29167e-08
IstogrammaG5Z  21.8 2.5e-08
IstogrammaG5Z  21.9 2.91667e-08
IstogrammaG5Z  22 2.08333e-08
IstogrammaG5Z  22.1 1.875e-08
IstogrammaG5Z  22.2 3.54167e-08
IstogrammaG5Z  22.3 1.25e-08
IstogrammaG5Z  22.4 2.08333e-08
IstogrammaG5Z  22.5 1.875e-08
IstogrammaG5Z  22.6 2.70833e-08
IstogrammaG5Z  22.7 1.66667e-08
IstogrammaG5Z  22.8 1.25e-08
IstogrammaG5Z  22.9 1.25e-08
IstogrammaG5Z  23 1.66667e-08
IstogrammaG5Z  23.1 6.25e-09
IstogrammaG5Z  23.2 1.45833e-08
IstogrammaG5Z  23.3 1.04167e-08
IstogrammaG5Z  23.4 6.25e-09
IstogrammaG5Z  23.5 8.33333e-09
IstogrammaG5Z  23.6 6.25e-09
IstogrammaG5Z  23.7 4.16667e-09
IstogrammaG5Z  23.8 4.16667e-09
IstogrammaG5Z  23.9 4.16667e-09
IstogrammaG5Z  24 4.16667e-09
IstogrammaG5Z  24.1 8.33333e-09
IstogrammaG5Z  24.2 2.08333e-09
IstogrammaG5Z  24.3 6.25e-09
IstogrammaG5Z  24.4 4.16667e-09
IstogrammaG5Z  24.5 2.08333e-09
IstogrammaG5Z  24.6 4.16667e-09
IstogrammaG5Z  24.8 4.16667e-09
IstogrammaG5Z  24.9 2.08333e-09
IstogrammaG5Z  25 2.08333e-09
IstogrammaG5Z  25.1 2.08333e-09
IstogrammaG5Z  25.2 2.08333e-09
IstogrammaG5Z  25.3 2.08333e-09
IstogrammaG5Z  25.4 6.25e-09
IstogrammaG5Z  25.6 4.16667e-09
IstogrammaG5Z  25.7 2.08333e-09
IstogrammaG5Z  25.8 4.16667e-09
IstogrammaG5Z  26 6.25e-09
IstogrammaG5Z  27.1 2.08333e-09
IstogrammaG5Z  27.4 2.08333e-09
IstogrammaG5Z  28.1 2.08333e-09
IstogrammaG5Z  29.9 2.08333e-09

